Structural bias in multi-objective optimisation

Structural bias (SB) refers to systematic preferences of an optimisation algorithm for particular regions of the search space that arise independently of the objective function. While SB has been studied extensively in single-objective optimisation, its role in multi-objective optimisation remains largely unexplored. This is problematic, as dominance relations, diversity preservation and Pareto-based selection mechanisms may introduce or amplify structural effects. In this paper, we extend the concept of structural bias to the multi-objective setting and propose a methodology to study it in isolation from fitness-driven guidance. We introduce a suite of synthetic multi-objective test problems with analytically controlled Pareto fronts and deliberately uninformative objective values. These problems are designed to decouple algorithmic behaviour from problem structure, allowing bias induced purely by algorithmic operators and design choices to be observed. The test suite covers a range of Pareto front shapes, densities and noise levels, enabling systematic analysis of different manifestations of structural bias. We discuss methodological challenges specific to the multi-objective case and outline how existing SB detection approaches can be adapted. This work provides a first step towards behaviour-based benchmarking of multi-objective optimisers, complementing performance-based evaluation and informing more robust algorithm design.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> merged.txt <==
\subsection{AdaW} \bibentry{li2020weights}\label{AdaW} 
\subsection{AGEMOEA} \bibentry{panichella2019adaptive}\label{AGEMOEA} 
\subsection{AGEMOEAII} \bibentry{panichella2022improved}\label{AGEMOEAII} 
\subsection{ANSGAIII} \bibentry{jain2013evolutionary}\label{ANSGAIII} 
\subsection{ARMOEA} \bibentry{tian2017indicator}\label{ARMOEA} 
\subsection{BCEIBEA} \bibentry{li2015pareto}\label{BCEIBEA} 
\subsection{BCEMOEAD} \bibentry{li2015pareto}\label{BCEMOEAD} 
\subsection{BiCo} \bibentry{liu2021handling}\label{BiCo} 
\subsection{C3M} \bibentry{sun2022multistage}\label{C3M} 
\subsection{CAEAD} \bibentry{zou2021dual}\label{CAEAD} 
\subsection{CAMOEA} \bibentry{hua2018clustering}\label{CAMOEA} 
\subsection{CCMO} \bibentry{tian2020coevolutionary}\label{CCMO} 
\subsection{cDPEA} \bibentry{ming2021dual}\label{cDPEA} 
\subsection{CLIA} \bibentry{ge2018many}\label{CLIA} 
\subsection{CMEGL} \bibentry{qiao2023evolutionaryconstrained}\label{CMEGL} 
\subsection{CMODEFTR} \bibentry{zeng2023constrained}\label{CMODEFTR} 
\subsection{CMOEAD} \bibentry{jain2013evolutionary}\label{CMOEAD} 
\subsection{CMOEAMS} \bibentry{tian2021balancing}\label{CMOEAMS} 
\subsection{CMOPSO} \bibentry{zhang2018competitive}\label{CMOPSO} 
\subsection{CMOSMA} \bibentry{he2022self}\label{CMOSMA} 
\subsection{CTSEA} \bibentry{ming2021simple}\label{CTSEA} 
\subsection{DCNSGAIII} \bibentry{jiao2020handling}\label{DCNSGAIII} 
\subsection{DEAGNG} \bibentry{liu2019adapting}\label{DEAGNG} 
\subsection{DMOEAeC} \bibentry{chen2017dmoea}\label{DMOEAeC} 
\subsection{dMOPSO} \bibentry{zapotecas2011multi}\label{dMOPSO} 
\subsection{DRLOSEMCMO} \bibentry{ming2024constrained}\label{DRLOSEMCMO} 
\subsection{DSPCMDE} \bibentry{yu2021dynamic}\label{DSPCMDE} 
\subsection{EAGMOEAD} \bibentry{cai2014external}\label{EAGMOEAD} 
\subsection{EFRRR} \bibentry{yuan2015balancing}\label{EFRRR} 
\subsection{EMCMO} \bibentry{qiao2022evolutionary}\label{EMCMO} 
\subsection{eMOEA} \bibentry{deb2003towards}\label{eMOEA} 
\subsection{EMyOC} \bibentry{denysiuk2014clustering}\label{EMyOC} 
\subsection{GDE3} \bibentry{kukkonen2005gde3}\label{GDE3} 
\subsection{GFMMOEA} \bibentry{tian2018guiding}\label{GFMMOEA} 
\subsection{gNSGAII} \bibentry{molina2009g}\label{gNSGAII} 
\subsection{hpaEA} \bibentry{chen2019hyperplane}\label{hpaEA} 
\subsection{HypE} \bibentry{bader2011hype}\label{HypE} 
\subsection{IBEA} \bibentry{zitzler2004indicator}\label{IBEA} 
\subsection{ICMA} \bibentry{yuan2021indicator}\label{ICMA} 
\subsection{IDBEA} \bibentry{asafuddoula2014decomposition}\label{IDBEA} 
\subsection{IMTCMO} \bibentry{qiao2023evolutionaryscalable}\label{IMTCMO} 
\subsection{LMPFE} \bibentry{tian2022local}\label{LMPFE} 
\subsection{MaOEACSS} \bibentry{he2016many}\label{MaOEACSS} 
\subsection{MaOEADDFC} \bibentry{cheng2015many}\label{MaOEADDFC} 
\subsection{MaOEAIT} \bibentry{sun2018new}\label{MaOEAIT} 
\subsection{MCCMO} \bibentry{zou2023multipopulation}\label{MCCMO} 
\subsection{MFOSPEA2} \bibentry{jiao2022multiform}\label{MFOSPEA2} 
\subsection{MMOPSO} \bibentry{lin2015novel}\label{MMOPSO} 
\subsection{MOBCA} \bibentry{jiang2024mobca}\label{MOBCA} 
\subsection{MOCell} \bibentry{nebro2009mocell}\label{MOCell} 
\subsection{MOCMA} \bibentry{igel2007covariance}\label{MOCMA} 
\subsection{MOEAD} \bibentry{zhang2007moea}\label{MOEAD} 
\subsection{MOEAD2WA} \bibentry{jiao2021two}\label{MOEAD2WA} 
\subsection{MOEADAWA} \bibentry{qi2014moea}\label{MOEADAWA} 
\subsection{MOEADCMA} \bibentry{li2016biased}\label{MOEADCMA} 
\subsection{MOEADD} \bibentry{li2014evolutionary}\label{MOEADD} 
\subsection{MOEADDAE} \bibentry{zhu2020constrained}\label{MOEADDAE} 
\subsection{MOEADDCWV} \bibentry{takagi2019distribution}\label{MOEADDCWV} 
\subsection{MOEADDE} \bibentry{li2008multiobjective}\label{MOEADDE} 
\subsection{MOEADDRA} \bibentry{zhang2009performance}\label{MOEADDRA} 
\subsection{MOEADDU} \bibentry{yuan2015balancing}\label{MOEADDU} 
\subsection{MOEADDYTS} \bibentry{sun2020adaptive}\label{MOEADDYTS} 
\subsection{MOEADFRRMAB} \bibentry{li2013adaptive}\label{MOEADFRRMAB} 
\subsection{MOEADM2M} \bibentry{liu2013decomposition}\label{MOEADM2M} 
\subsection{MOEADMRDL} \bibentry{gee2014online}\label{MOEADMRDL} 
\subsection{MOEADPaS} \bibentry{wang2016decomposition}\label{MOEADPaS} 
\subsection{MOEADSTM} \bibentry{li2013stable}\label{MOEADSTM} 
\subsection{MOEADUR} \bibentry{de2022decomposition}\label{MOEADUR} 
\subsection{MOEADURAW} \bibentry{farias2019many}\label{MOEADURAW} 
\subsection{MOEADVOV} \bibentry{takagi2021weight}\label{MOEADVOV} 
\subsection{MOEAIGDNS} \bibentry{tian2016multi}\label{MOEAIGDNS} 
\subsection{MOEAPC} \bibentry{denysiuk2015moea}\label{MOEAPC} 
\subsection{MOMBIII} \bibentry{hernandez2015improved}\label{MOMBIII} 
\subsection{MOPSO} \bibentry{coello2002mopso}\label{MOPSO} 
\subsection{MOPSOCD} \bibentry{raquel2005effective}\label{MOPSOCD} 
\subsection{MPAES} \bibentry{knowles2000m}\label{MPAES} 
\subsection{MPSOD} \bibentry{dai2015new}\label{MPSOD} 
\subsection{MSCEA} \bibentry{zhang2023design}\label{MSCEA} 
\subsection{MSCMO} \bibentry{ma2021multi}\label{MSCMO} 
\subsection{MSEA} \bibentry{tian2019multistage}\label{MSEA} 
\subsection{MSOPSII} \bibentry{hughes2007msops}\label{MSOPSII} 
\subsection{MTCMO} \bibentry{qiao2022dynamic}\label{MTCMO} 
\subsection{MTS} \bibentry{tseng2009multiple}\label{MTS} 
\subsection{MyODEMR} \bibentry{denysiuk2013many}\label{MyODEMR} 
\subsection{NMPSO} \bibentry{lin2016particle}\label{NMPSO} 
\subsection{NNIA} \bibentry{gong2008multiobjective}\label{NNIA} 
\subsection{NRVMOEA} \bibentry{hua2024adaptive}\label{NRVMOEA} 
\subsection{NSBiDiCo} \bibentry{mendes2023non}\label{NSBiDiCo} 
\subsection{NSGAII} \bibentry{deb2002fast}\label{NSGAII} 
\subsection{NSGAIIARSBX} \bibentry{pan2021adaptive}\label{NSGAIIARSBX} 
\subsection{NSGAIII} \bibentry{deb2013evolutionary}\label{NSGAIII} 
\subsection{NSLS} \bibentry{chen2014new}\label{NSLS} 
\subsection{onebyoneEA} \bibentry{liu2017many}\label{onebyoneEA} 
\subsection{PeEA} \bibentry{li2021estimation}\label{PeEA} 
\subsection{PESAII} \bibentry{corne2001pesa}\label{PESAII} 
\subsection{PICEAg} \bibentry{wang2012preference}\label{PICEAg} 
\subsection{PPS} \bibentry{fan2019push}\label{PPS} 
\subsection{PREA} \bibentry{yuan2020investigating}\label{PREA} 
\subsection{RMMEDA} \bibentry{zhang2008rm}\label{RMMEDA} 
\subsection{rNSGAII} \bibentry{said2010r}\label{rNSGAII} 
\subsection{RPDNSGAII} \bibentry{elarbi2017new}\label{RPDNSGAII} 
\subsection{RSEA} \bibentry{he2017radial}\label{RSEA} 
\subsection{RVEA} \bibentry{cheng2016reference}\label{RVEA} 
\subsection{RVEAa} \bibentry{cheng2016reference}\label{RVEAa} 
\subsection{RVEAiGNG} \bibentry{liu2020adaptive}\label{RVEAiGNG} 
\subsection{SMEA} \bibentry{zhang2016self}\label{SMEA} 
\subsection{SMPSO} \bibentry{nebro2009smpso}\label{SMPSO} 
\subsection{SMSEMOA} \bibentry{emmerich2005emo}\label{SMSEMOA} 
\subsection{SPEA2} \bibentry{zitzler2001spea2}\label{SPEA2} 
\subsection{SPEAR} \bibentry{jiang2017strength}\label{SPEAR} 
\subsection{SSCEA} \bibentry{liu2023subspace}\label{SSCEA} 
\subsection{tDEA} \bibentry{yuan2015new}\label{tDEA} 
\subsection{tDEACPBI} \bibentry{ming2023constraint}\label{tDEACPBI} 
\subsection{ToP} \bibentry{liu2019handling}\label{ToP} 
\subsection{TSNSGAII} \bibentry{ming2022two}\label{TSNSGAII} 
\subsection{TSTI} \bibentry{dong2022two}\label{TSTI} 
\subsection{Two\_Arch2} \bibentry{wang2014two_arch2} \label{TwoArch2}
\subsection{URCMO} \bibentry{liang2022utilizing}\label{URCMO} 
\subsection{VaEA} \bibentry{xiang2016vector}\label{VaEA} 
\subsection{WVMOEAP} \bibentry{zhang2016weight}\label{WVMOEAP} 


==> merged2.txt <==
\subsection{AdaW} \label{AdaW} \bibentry{li2020weights}
\subsection{AGEMOEA} \label{AGEMOEA} \bibentry{panichella2019adaptive}
\subsection{AGEMOEAII} \label{AGEMOEAII} \bibentry{panichella2022improved}
\subsection{ANSGAIII} \label{ANSGAIII} \bibentry{jain2013evolutionary}
\subsection{ARMOEA} \label{ARMOEA} \bibentry{tian2017indicator}
\subsection{BCEIBEA} \label{BCEIBEA} \bibentry{li2015pareto}
\subsection{BCEMOEAD} \label{BCEMOEAD} \bibentry{li2015pareto}
\subsection{BiCo} \label{BiCo} \bibentry{liu2021handling}
\subsection{C3M} \label{C3M} \bibentry{sun2022multistage}
\subsection{CAEAD} \label{CAEAD} \bibentry{zou2021dual}
\subsection{CAMOEA} \label{CAMOEA} \bibentry{hua2018clustering}
\subsection{CCMO} \label{CCMO} \bibentry{tian2020coevolutionary}
\subsection{cDPEA} \label{cDPEA} \bibentry{ming2021dual}
\subsection{CLIA} \label{CLIA} \bibentry{ge2018many}
\subsection{CMEGL} \label{CMEGL} \bibentry{qiao2023evolutionaryconstrained}
\subsection{CMODEFTR} \label{CMODEFTR} \bibentry{zeng2023constrained}
\subsection{CMOEAD} \label{CMOEAD} \bibentry{jain2013evolutionary}
\subsection{CMOEAMS} \label{CMOEAMS} \bibentry{tian2021balancing}
\subsection{CMOPSO} \label{CMOPSO} \bibentry{zhang2018competitive}
\subsection{CMOSMA} \label{CMOSMA} \bibentry{he2022self}
\subsection{CTSEA} \label{CTSEA} \bibentry{ming2021simple}
\subsection{DCNSGAIII} \label{DCNSGAIII} \bibentry{jiao2020handling}
\subsection{DEAGNG} \label{DEAGNG} \bibentry{liu2019adapting}
\subsection{DMOEAeC} \label{DMOEAeC} \bibentry{chen2017dmoea}
\subsection{dMOPSO} \label{dMOPSO} \bibentry{zapotecas2011multi}
\subsection{DRLOSEMCMO} \label{DRLOSEMCMO} \bibentry{ming2024constrained}
\subsection{DSPCMDE} \label{DSPCMDE} \bibentry{yu2021dynamic}
\subsection{EAGMOEAD} \label{EAGMOEAD} \bibentry{cai2014external}
\subsection{EFRRR} \label{EFRRR} \bibentry{yuan2015balancing}
\subsection{EMCMO} \label{EMCMO} \bibentry{qiao2022evolutionary}
\subsection{eMOEA} \label{eMOEA} \bibentry{deb2003towards}
\subsection{EMyOC} \label{EMyOC} \bibentry{denysiuk2014clustering}
\subsection{GDE3} \label{GDE3} \bibentry{kukkonen2005gde3}
\subsection{GFMMOEA} \label{GFMMOEA} \bibentry{tian2018guiding}
\subsection{gNSGAII} \label{gNSGAII} \bibentry{molina2009g}
\subsection{hpaEA} \label{hpaEA} \bibentry{chen2019hyperplane}
\subsection{HypE} \label{HypE} \bibentry{bader2011hype}
\subsection{IBEA} \label{IBEA} \bibentry{zitzler2004indicator}
\subsection{ICMA} \label{ICMA} \bibentry{yuan2021indicator}
\subsection{IDBEA} \label{IDBEA} \bibentry{asafuddoula2014decomposition}
\subsection{IMTCMO} \label{IMTCMO} \bibentry{qiao2023evolutionaryscalable}
\subsection{LMPFE} \label{LMPFE} \bibentry{tian2022local}
\subsection{MaOEACSS} \label{MaOEACSS} \bibentry{he2016many}
\subsection{MaOEADDFC} \label{MaOEADDFC} \bibentry{cheng2015many}
\subsection{MaOEAIT} \label{MaOEAIT} \bibentry{sun2018new}
\subsection{MCCMO} \label{MCCMO} \bibentry{zou2023multipopulation}
\subsection{MFOSPEA2} \label{MFOSPEA2} \bibentry{jiao2022multiform}
\subsection{MMOPSO} \label{MMOPSO} \bibentry{lin2015novel}
\subsection{MOBCA} \label{MOBCA} \bibentry{jiang2024mobca}
\subsection{MOCell} \label{MOCell} \bibentry{nebro2009mocell}
\subsection{MOCMA} \label{MOCMA} \bibentry{igel2007covariance}
\subsection{MOEAD} \label{MOEAD} \bibentry{zhang2007moea}
\subsection{MOEAD2WA} \label{MOEAD2WA} \bibentry{jiao2021two}
\subsection{MOEADAWA} \label{MOEADAWA} \bibentry{qi2014moea}
\subsection{MOEADCMA} \label{MOEADCMA} \bibentry{li2016biased}
\subsection{MOEADD} \label{MOEADD} \bibentry{li2014evolutionary}
\subsection{MOEADDAE} \label{MOEADDAE} \bibentry{zhu2020constrained}
\subsection{MOEADDCWV} \label{MOEADDCWV} \bibentry{takagi2019distribution}
\subsection{MOEADDE} \label{MOEADDE} \bibentry{li2008multiobjective}
\subsection{MOEADDRA} \label{MOEADDRA} \bibentry{zhang2009performance}
\subsection{MOEADDU} \label{MOEADDU} \bibentry{yuan2015balancing}
\subsection{MOEADDYTS} \label{MOEADDYTS} \bibentry{sun2020adaptive}
\subsection{MOEADFRRMAB} \label{MOEADFRRMAB} \bibentry{li2013adaptive}
\subsection{MOEADM2M} \label{MOEADM2M} \bibentry{liu2013decomposition}
\subsection{MOEADMRDL} \label{MOEADMRDL} \bibentry{gee2014online}
\subsection{MOEADPaS} \label{MOEADPaS} \bibentry{wang2016decomposition}
\subsection{MOEADSTM} \label{MOEADSTM} \bibentry{li2013stable}
\subsection{MOEADUR} \label{MOEADUR} \bibentry{de2022decomposition}
\subsection{MOEADURAW} \label{MOEADURAW} \bibentry{farias2019many}
\subsection{MOEADVOV} \label{MOEADVOV} \bibentry{takagi2021weight}
\subsection{MOEAIGDNS} \label{MOEAIGDNS} \bibentry{tian2016multi}
\subsection{MOEAPC} \label{MOEAPC} \bibentry{denysiuk2015moea}
\subsection{MOMBIII} \label{MOMBIII} \bibentry{hernandez2015improved}
\subsection{MOPSO} \label{MOPSO} \bibentry{coello2002mopso}
\subsection{MOPSOCD} \label{MOPSOCD} \bibentry{raquel2005effective}
\subsection{MPAES} \label{MPAES} \bibentry{knowles2000m}
\subsection{MPSOD} \label{MPSOD} \bibentry{dai2015new}
\subsection{MSCEA} \label{MSCEA} \bibentry{zhang2023design}
\subsection{MSCMO} \label{MSCMO} \bibentry{ma2021multi}
\subsection{MSEA} \label{MSEA} \bibentry{tian2019multistage}
\subsection{MSOPSII} \label{MSOPSII} \bibentry{hughes2007msops}
\subsection{MTCMO} \label{MTCMO} \bibentry{qiao2022dynamic}
\subsection{MTS} \label{MTS} \bibentry{tseng2009multiple}
\subsection{MyODEMR} \label{MyODEMR} \bibentry{denysiuk2013many}
\subsection{NMPSO} \label{NMPSO} \bibentry{lin2016particle}
\subsection{NNIA} \label{NNIA} \bibentry{gong2008multiobjective}
\subsection{NRVMOEA} \label{NRVMOEA} \bibentry{hua2024adaptive}
\subsection{NSBiDiCo} \label{NSBiDiCo} \bibentry{mendes2023non}
\subsection{NSGAII} \label{NSGAII} \bibentry{deb2002fast}
\subsection{NSGAIIARSBX} \label{NSGAIIARSBX} \bibentry{pan2021adaptive}
\subsection{NSGAIII} \label{NSGAIII} \bibentry{deb2013evolutionary}
\subsection{NSLS} \label{NSLS} \bibentry{chen2014new}
\subsection{onebyoneEA} \label{onebyoneEA} \bibentry{liu2017many}
\subsection{PeEA} \label{PeEA} \bibentry{li2021estimation}
\subsection{PESAII} \label{PESAII} \bibentry{corne2001pesa}
\subsection{PICEAg} \label{PICEAg} \bibentry{wang2012preference}
\subsection{PPS} \label{PPS} \bibentry{fan2019push}
\subsection{PREA} \label{PREA} \bibentry{yuan2020investigating}
\subsection{RMMEDA} \label{RMMEDA} \bibentry{zhang2008rm}
\subsection{rNSGAII} \label{rNSGAII} \bibentry{said2010r}
\subsection{RPDNSGAII} \label{RPDNSGAII} \bibentry{elarbi2017new}
\subsection{RSEA} \label{RSEA} \bibentry{he2017radial}
\subsection{RVEA} \label{RVEA} \bibentry{cheng2016reference}
\subsection{RVEAa} \label{RVEAa} \bibentry{cheng2016reference}
\subsection{RVEAiGNG} \label{RVEAiGNG} \bibentry{liu2020adaptive}
\subsection{SMEA} \label{SMEA} \bibentry{zhang2016self}
\subsection{SMPSO} \label{SMPSO} \bibentry{nebro2009smpso}
\subsection{SMSEMOA} \label{SMSEMOA} \bibentry{emmerich2005emo}
\subsection{SPEA2} \label{SPEA2} \bibentry{zitzler2001spea2}
\subsection{SPEAR} \label{SPEAR} \bibentry{jiang2017strength}
\subsection{SSCEA} \label{SSCEA} \bibentry{liu2023subspace}
\subsection{tDEA} \label{tDEA} \bibentry{yuan2015new}
\subsection{tDEACPBI} \label{tDEACPBI} \bibentry{ming2023constraint}
\subsection{ToP} \label{ToP} \bibentry{liu2019handling}
\subsection{TSNSGAII} \label{TSNSGAII} \bibentry{ming2022two}
\subsection{TSTI} \label{TSTI} \bibentry{dong2022two}
\subsection{Two\_Arch2} \label{TwoArch2} \bibentry{wang2014two_arch2}
\subsection{URCMO} \label{URCMO} \bibentry{liang2022utilizing}
\subsection{VaEA} \label{VaEA} \bibentry{xiang2016vector}
\subsection{WVMOEAP} \label{WVMOEAP} \bibentry{zhang2016weight}


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> tab100_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.71E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{40AD77}7.06E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.04E$-$01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{40AD77}7.02E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.88E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{46B373}7.11E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.98E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{2D9C84}6.41E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.29E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.21E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{40AD77}7.05E$-$01
$f_3^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}7.30E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{21918C}\color{white}5.96E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.72E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{46B373}7.14E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{40AD77}7.03E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.16E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{26848C}\color{white}5.67E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}4.92E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{3C4A85}\color{white}3.73E$-$01


==> tab100_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.15E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.70E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.21E$-$01,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.22E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{39A77B}6.88E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{4CB86F}7.47E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.62E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.34E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.84E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{39A77B}6.75E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.95E$-$01,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{248B8C}\color{white}5.86E$-$01


==> tab101_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{40AD77}7.05E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.25E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.91E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{279788}6.17E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.46E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2D9C84}6.47E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.21E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{39A77B}6.86E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{33A27F}6.65E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.24E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2B788C}\color{white}5.19E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{39A77B}6.82E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{33A27F}6.51E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.31E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{38588B}\color{white}4.27E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.52E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{33A27F}6.60E$-$01


==> tab101_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.25E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.09E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{46B373}7.17E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{39A77B}6.84E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.44E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{4CB86F}7.34E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{33A27F}6.54E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.32E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{46B373}7.20E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.08E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.19E$-$01,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{2D9C84}6.32E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.02E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{46B373}7.17E$-$01


==> tab102_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{3B528B}\color{white}4.00E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.86E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{2B788C}\color{white}5.18E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.50E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{297E8C}\color{white}5.42E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{26848C}\color{white}5.59E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{33658B}\color{white}4.53E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{248B8C}\color{white}5.77E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2E728C}\color{white}5.06E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{3E3A7A}\color{white}3.22E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{2B788C}\color{white}5.26E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.79E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{26848C}\color{white}5.55E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{316B8B}\color{white}4.84E$-$01


==> tab102_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{2E728C}\color{white}4.98E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{21918C}\color{white}6.03E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.81E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{2D9C84}6.39E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.23E$-$01,\cellcolor[HTML]{52BE6A}1.38,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{2D9C84}6.45E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2B788C}\color{white}5.23E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}9.54E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{33A27F}6.51E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}7.15E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{21918C}\color{white}5.98E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{33658B}\color{white}4.60E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}6.18E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{279788}6.13E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.70E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{2D9C84}6.33E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.42E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{279788}6.29E$-$01


==> tab103_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}6.96E$-$01
$f_2^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}8.85E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{39A77B}6.77E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.26E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{33A27F}6.51E$-$01
$f_3^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}8.87E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.25E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{33A27F}6.54E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{21918C}\color{white}5.95E$-$01
$f_4^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}6.94E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{39A77B}6.75E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}4.94E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{33A27F}6.69E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{39A77B}6.76E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{39A77B}6.71E$-$01


==> tab103_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.30E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{52BE6A}1.37,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.26E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{52BE6A}7.53E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.66E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{46B373}7.23E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.21E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.75E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{46B373}7.24E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{52BE6A}1.36,\cellcolor[HTML]{46B373}7.13E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.68E$-$01,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{46B373}7.28E$-$01
$f_4^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}5.30E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.01E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.65E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{4CB86F}7.40E$-$01


==> tab104_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{43095A}\color{white}1.41E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.56E$-$01,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{279788}6.28E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.67E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.01E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}7.89E$-$01
$f_3^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}8.08E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{33A27F}6.51E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{5EC962}7.95E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{6ECC5C}8.28E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.38E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{248B8C}\color{white}5.82E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.96E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{58C366}7.88E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.78E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{7ECF56}8.35E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.46E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{6ECC5C}8.23E$-$01


==> tab104_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{3E3A7A}\color{white}2.96E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.85E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{5EC962}7.95E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.32E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{6ECC5C}8.21E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{46B373}7.11E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{6ECC5C}8.14E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.74E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{7ECF56}8.48E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{2D9C84}6.43E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.26E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{5EC962}8.03E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.77E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.38E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{8ED250}8.52E$-$01


==> tab105_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}4.91E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{43095A}\color{white}1.35E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}4.18E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{279788}6.24E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.18E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.49E$-$01,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{2D9C84}6.34E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.39E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{4CB86F}7.50E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}3.59E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{5EC962}7.94E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{248B8C}\color{white}5.77E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.16E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{52BE6A}7.52E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{5EC962}7.91E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.86E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{297E8C}\color{white}5.33E$-$01


==> tab105_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}8.66E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{52BE6A}1.40,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{3E3A7A}\color{white}3.04E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{33A27F}6.65E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.04E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{58C366}7.73E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.07E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{58C366}7.81E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.93E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{5EC962}7.99E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.95E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{7ECF56}8.35E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{33A27F}6.54E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{58C366}7.74E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.45E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{6ECC5C}8.16E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.68E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{40AD77}6.96E$-$01


==> tab106_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}4.45E$-$74,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{BDDB3D}9.24E$-$01
$f_2^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}1.88E$-$73,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{BDDB3D}9.23E$-$01
$f_2^\beta$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}2.83E$-$78,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{BDDB3D}9.25E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}2.97E$-$78,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{BDDB3D}9.30E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}7.39E$-$71,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{BDDB3D}9.22E$-$01
$f_3^\beta$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}2.13E$-$78,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{BDDB3D}9.26E$-$01
$f_3^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}1.39E$-$70,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{CDDE37}9.32E$-$01
$f_4^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}8.19E$-$68,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{BDDB3D}9.26E$-$01
$f_4^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{3B528B}\color{white}1.08E$-$72,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{BDDB3D}9.26E$-$01
$f_4^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}8.01E$-$72,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{BDDB3D}9.29E$-$01
$f_5$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}1.21E$-$87,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{BDDB3D}9.17E$-$01


==> tab106_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{297E8C}\color{white}0.37,\cellcolor[HTML]{26848C}\color{white}5.91E$-$06,\cellcolor[HTML]{26848C}\color{white}2.48,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{26848C}\color{white}2.50,\cellcolor[HTML]{AED844}9.01E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{297E8C}\color{white}9.34E$-$08,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{26848C}\color{white}2.47,\cellcolor[HTML]{AED844}9.03E$-$01
$f_2^\beta$,\cellcolor[HTML]{2B788C}\color{white}0.37,\cellcolor[HTML]{297E8C}\color{white}1.22E$-$06,\cellcolor[HTML]{297E8C}\color{white}2.58,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{9ED54A}8.86E$-$01
$f_2^\gamma$,\cellcolor[HTML]{297E8C}\color{white}0.37,\cellcolor[HTML]{2B788C}\color{white}3.56E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.56,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{26848C}\color{white}2.50,\cellcolor[HTML]{AED844}9.03E$-$01
$f_3^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{297E8C}\color{white}1.59E$-$07,\cellcolor[HTML]{26848C}\color{white}2.48,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{297E8C}\color{white}2.55,\cellcolor[HTML]{AED844}9.02E$-$01
$f_3^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.35,\cellcolor[HTML]{2B788C}\color{white}9.42E$-$09,\cellcolor[HTML]{26848C}\color{white}2.50,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{26848C}\color{white}2.49,\cellcolor[HTML]{AED844}8.95E$-$01
$f_3^\gamma$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{26848C}\color{white}5.28E$-$06,\cellcolor[HTML]{26848C}\color{white}2.40,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{26848C}\color{white}2.50,\cellcolor[HTML]{AED844}8.99E$-$01
$f_4^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.35,\cellcolor[HTML]{297E8C}\color{white}4.70E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.62,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{26848C}\color{white}2.38,\cellcolor[HTML]{9ED54A}8.82E$-$01
$f_4^\beta$,\cellcolor[HTML]{26848C}\color{white}0.34,\cellcolor[HTML]{26848C}\color{white}1.56E$-$05,\cellcolor[HTML]{26848C}\color{white}2.45,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{297E8C}\color{white}2.54,\cellcolor[HTML]{AED844}8.91E$-$01
$f_4^\gamma$,\cellcolor[HTML]{26848C}\color{white}0.35,\cellcolor[HTML]{2B788C}\color{white}5.49E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.54,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{26848C}\color{white}2.47,\cellcolor[HTML]{AED844}8.95E$-$01
$f_5$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2E728C}\color{white}6.12E$-$11,\cellcolor[HTML]{297E8C}\color{white}2.58,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{297E8C}\color{white}2.61,\cellcolor[HTML]{9ED54A}8.81E$-$01


==> tab107_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{2B788C}\color{white}1.10E$-$08,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{52BE6A}1.36,\cellcolor[HTML]{46B373}1.49,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{40216A}\color{white}2.07E$-$01
$f_2^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}3.23E$-$27,\cellcolor[HTML]{FDE725}0.59,\cellcolor[HTML]{46B373}1.54,\cellcolor[HTML]{39A77B}1.71,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{248B8C}\color{white}5.86E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}2.82E$-$31,\cellcolor[HTML]{FDE725}0.51,\cellcolor[HTML]{40AD77}1.61,\cellcolor[HTML]{33A27F}1.78,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{21918C}\color{white}6.04E$-$01
$f_2^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}1.82E$-$38,\cellcolor[HTML]{FDE725}0.50,\cellcolor[HTML]{39A77B}1.68,\cellcolor[HTML]{2D9C84}1.81,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{26848C}\color{white}5.63E$-$01
$f_3^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}1.53E$-$27,\cellcolor[HTML]{FDE725}0.57,\cellcolor[HTML]{46B373}1.56,\cellcolor[HTML]{39A77B}1.71,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{21918C}\color{white}5.96E$-$01
$f_3^\beta$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}1.02E$-$38,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{39A77B}1.66,\cellcolor[HTML]{2D9C84}1.82,\cellcolor[HTML]{FDE725}0.50,\cellcolor[HTML]{21918C}\color{white}5.92E$-$01
$f_3^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}1.09E$-$42,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{39A77B}1.70,\cellcolor[HTML]{2D9C84}1.81,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{2E728C}\color{white}4.92E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{3B528B}\color{white}7.74E$-$29,\cellcolor[HTML]{FDE725}0.60,\cellcolor[HTML]{46B373}1.52,\cellcolor[HTML]{39A77B}1.70,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{248B8C}\color{white}5.82E$-$01
$f_4^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}1.07E$-$40,\cellcolor[HTML]{FDE725}0.51,\cellcolor[HTML]{40AD77}1.63,\cellcolor[HTML]{33A27F}1.80,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{21918C}\color{white}6.03E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}3.95E$-$46,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{39A77B}1.72,\cellcolor[HTML]{2D9C84}1.83,\cellcolor[HTML]{FDE725}0.44,\cellcolor[HTML]{2E728C}\color{white}4.98E$-$01
$f_5$,\cellcolor[HTML]{365F8B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}4.10E$-$38,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{39A77B}1.67,\cellcolor[HTML]{33A27F}1.77,\cellcolor[HTML]{FDE725}0.50,\cellcolor[HTML]{316B8B}\color{white}4.79E$-$01


==> tab107_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{21918C}\color{white}0.31,\cellcolor[HTML]{21918C}\color{white}8.16E$-$03,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{365F8B}\color{white}4.33E$-$01
$f_2^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{248B8C}\color{white}1.27E$-$04,\cellcolor[HTML]{FDE725}0.59,\cellcolor[HTML]{46B373}1.50,\cellcolor[HTML]{39A77B}1.66,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{5EC962}8.06E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{26848C}\color{white}4.45E$-$06,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{40AD77}1.58,\cellcolor[HTML]{33A27F}1.75,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{6ECC5C}8.29E$-$01
$f_2^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{26848C}\color{white}1.66E$-$05,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{39A77B}1.66,\cellcolor[HTML]{33A27F}1.79,\cellcolor[HTML]{FDE725}0.52,\cellcolor[HTML]{6ECC5C}8.21E$-$01
$f_3^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.41,\cellcolor[HTML]{248B8C}\color{white}9.08E$-$04,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{46B373}1.56,\cellcolor[HTML]{39A77B}1.72,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{6ECC5C}8.13E$-$01
$f_3^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{26848C}\color{white}2.52E$-$05,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{40AD77}1.61,\cellcolor[HTML]{33A27F}1.77,\cellcolor[HTML]{FDE725}0.51,\cellcolor[HTML]{7ECF56}8.34E$-$01
$f_3^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{26848C}\color{white}5.61E$-$06,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{39A77B}1.69,\cellcolor[HTML]{33A27F}1.78,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{58C366}7.79E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.39,\cellcolor[HTML]{248B8C}\color{white}2.14E$-$03,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{46B373}1.53,\cellcolor[HTML]{39A77B}1.64,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{6ECC5C}8.12E$-$01
$f_4^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.45,\cellcolor[HTML]{297E8C}\color{white}4.13E$-$07,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{39A77B}1.65,\cellcolor[HTML]{2D9C84}1.81,\cellcolor[HTML]{FDE725}0.50,\cellcolor[HTML]{7ECF56}8.35E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{297E8C}\color{white}7.17E$-$07,\cellcolor[HTML]{FDE725}0.44,\cellcolor[HTML]{33A27F}1.74,\cellcolor[HTML]{2D9C84}1.84,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{58C366}7.83E$-$01
$f_5$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{26848C}\color{white}7.62E$-$06,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{39A77B}1.70,\cellcolor[HTML]{33A27F}1.78,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{52BE6A}7.62E$-$01


==> tab108_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}7.70E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.62E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{58C366}7.74E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{58C366}7.77E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.54E$-$01,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{58C366}7.74E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{58C366}7.75E$-$01
$f_4^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{58C366}7.74E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.37E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.41E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}7.73E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.31E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{4CB86F}7.39E$-$01


==> tab108_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{5EC962}7.97E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{5EC962}7.94E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{5EC962}7.91E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{58C366}7.84E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.25E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{5EC962}7.97E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.84E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{58C366}7.83E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{58C366}7.90E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.16E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{58C366}7.86E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{58C366}7.87E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{5EC962}7.93E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.16E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{52BE6A}7.64E$-$01


==> tab109_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.90E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{46B373}7.14E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.28E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.20E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.67E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{33A27F}6.62E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.17E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}2.90E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.21E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.57E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{21918C}\color{white}5.97E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.13E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{46B373}7.29E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}4.06E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{21918C}\color{white}6.05E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{3C4A85}\color{white}3.63E$-$01


==> tab109_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{46B373}7.19E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.71E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{4CB86F}7.47E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.27E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}5.78E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}6.88E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{52BE6A}7.54E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.99E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.21E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.53E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{52BE6A}7.51E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}4.80E$-$01,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{39A77B}6.86E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.72E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{21918C}\color{white}5.96E$-$01


==> tab10_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}2.56E$-$86,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{CDDE37}9.32E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}3.13E$-$91,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.08,\cellcolor[HTML]{CDDE37}9.38E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}6.70E$-$84,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{CDDE37}9.38E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}1.24E$-$97,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{CDDE37}9.30E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.55,\cellcolor[HTML]{3B528B}\color{white}4.87E$-$90,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{CDDE37}9.40E$-$01
$f_3^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}1.27E$-$90,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{CDDE37}9.39E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.58E$-$93,\cellcolor[HTML]{316B8B}\color{white}3.11,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{316B8B}\color{white}3.10,\cellcolor[HTML]{BDDB3D}9.17E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}4.65E$-$84,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{CDDE37}9.38E$-$01
$f_4^\beta$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}1.76E$-$82,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{CDDE37}9.40E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}2.05E$-$98,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{316B8B}\color{white}3.13,\cellcolor[HTML]{BDDB3D}9.18E$-$01
$f_5$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}1.02E$-$103,\cellcolor[HTML]{316B8B}\color{white}3.19,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{AED844}9.09E$-$01


==> tab10_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2E728C}\color{white}3.54E$-$11,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{8ED250}8.60E$-$01
$f_2^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.41,\cellcolor[HTML]{2B788C}\color{white}3.88E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{8ED250}8.62E$-$01
$f_2^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.41,\cellcolor[HTML]{316B8B}\color{white}1.36E$-$13,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{8ED250}8.50E$-$01
$f_2^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}4.10E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{7ECF56}8.48E$-$01
$f_3^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{2E728C}\color{white}1.79E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{8ED250}8.66E$-$01
$f_3^\beta$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{2E728C}\color{white}2.32E$-$11,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_3^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2E728C}\color{white}2.26E$-$10,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{8ED250}8.50E$-$01
$f_4^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{2E728C}\color{white}8.27E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{8ED250}8.65E$-$01
$f_4^\beta$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{316B8B}\color{white}2.01E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{8ED250}8.56E$-$01
$f_4^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2B788C}\color{white}3.65E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{8ED250}8.51E$-$01
$f_5$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}1.06E$-$13,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{7ECF56}8.47E$-$01


==> tab110_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{6ECC5C}8.11E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{6ECC5C}8.22E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.93E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{5EC962}8.07E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{5EC962}7.93E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.06E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{5EC962}7.99E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}7.78E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}8.03E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{5EC962}8.02E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.04E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.54E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}8.05E$-$01


==> tab110_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.87E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{6ECC5C}8.18E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.23E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{5EC962}8.07E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{5EC962}8.05E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.48E$-$01,\cellcolor[HTML]{52BE6A}1.34,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{5EC962}8.07E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.24E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{6ECC5C}8.15E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{5EC962}8.04E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.08E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{5EC962}8.08E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.41E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{5EC962}8.07E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.49E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{6ECC5C}8.10E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{5EC962}7.94E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{6ECC5C}8.17E$-$01


==> tab111_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}9.49E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{440154}\color{white}3.63E$-$02
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{440154}\color{white}5.16E$-$02
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}9.15E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{440154}\color{white}6.08E$-$02
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{440154}\color{white}6.52E$-$02
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.84E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{440154}\color{white}4.80E$-$02
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{440154}\color{white}5.62E$-$02
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}7.32E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{440154}\color{white}6.39E$-$02
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}8.10E$-$01,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{440154}\color{white}5.13E$-$02
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.01,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{440154}\color{white}6.11E$-$02
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}3.47E$-$01,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{440154}\color{white}5.89E$-$02
$f_5$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}4.91E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{440154}\color{white}1.06E$-$01


==> tab111_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}4.42E$-$01,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{440154}\color{white}1.07E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{42115F}\color{white}1.58E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}9.72E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{42115F}\color{white}1.48E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.01,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{42115F}\color{white}1.67E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.05E$-$01,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{411965}\color{white}1.82E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.00,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{411965}\color{white}1.76E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}3.93E$-$01,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{43095A}\color{white}1.41E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.04,\cellcolor[HTML]{FDE725}8.07E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{42115F}\color{white}1.68E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.00,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{42115F}\color{white}1.62E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{42115F}\color{white}1.45E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}3.06E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{3D4280}\color{white}3.39E$-$01


==> tab112_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.94E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{46B373}7.18E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.73E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.19E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.75E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.65E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.21E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.86E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.37E$-$01


==> tab112_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.82E$-$01,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{58C366}7.86E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.07E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{58C366}7.73E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}7.79E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{58C366}7.80E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.16E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.10E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{52BE6A}7.66E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.63E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{58C366}7.71E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.02E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}7.79E$-$01


==> tab113_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_2^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}6.78E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.98E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{46B373}7.23E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.32E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{46B373}7.23E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.74E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{4CB86F}7.30E$-$01
$f_4^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}7.16E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.94E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{40AD77}7.06E$-$01
$f_5$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}5.48E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.39E$-$01


==> tab113_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.95E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}7.91E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.05E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{58C366}7.78E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.43E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{52BE6A}7.53E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.44E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{58C366}7.78E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.38E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.48E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.63E$-$01,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.32,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{58C366}7.88E$-$01


==> tab114_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{58C366}0.21,\cellcolor[HTML]{FDE725}6.21E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{AED844}9.02E$-$01
$f_2^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}4.93E$-$73,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{BDDB3D}9.12E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}2.31E$-$76,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{AED844}8.91E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}3.39E$-$89,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}3.46E$-$48,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{297E8C}\color{white}2.52,\cellcolor[HTML]{BDDB3D}9.16E$-$01
$f_3^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}5.20E$-$89,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{AED844}9.00E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}1.63E$-$104,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.13,\cellcolor[HTML]{7ECF56}8.48E$-$01
$f_4^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}3.28E$-$31,\cellcolor[HTML]{26848C}\color{white}2.31,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{248B8C}\color{white}2.28,\cellcolor[HTML]{BDDB3D}9.17E$-$01
$f_4^\beta$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}3.16E$-$76,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{AED844}8.94E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{3B528B}\color{white}2.64E$-$99,\cellcolor[HTML]{316B8B}\color{white}3.18,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{316B8B}\color{white}3.11,\cellcolor[HTML]{7ECF56}8.39E$-$01
$f_5$,\cellcolor[HTML]{3C4A85}\color{white}0.55,\cellcolor[HTML]{3B528B}\color{white}3.36E$-$109,\cellcolor[HTML]{316B8B}\color{white}3.18,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.19,\cellcolor[HTML]{6ECC5C}8.27E$-$01


==> tab114_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{58C366}0.21,\cellcolor[HTML]{FDE725}1.14E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{4CB86F}1.42,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{AED844}9.02E$-$01
$f_2^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.35,\cellcolor[HTML]{26848C}\color{white}1.61E$-$06,\cellcolor[HTML]{26848C}\color{white}2.44,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{297E8C}\color{white}2.61,\cellcolor[HTML]{8ED250}8.63E$-$01
$f_2^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.45,\cellcolor[HTML]{2E728C}\color{white}1.77E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{8ED250}8.56E$-$01
$f_2^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{33658B}\color{white}2.02E$-$14,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{7ECF56}8.48E$-$01
$f_3^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{26848C}\color{white}3.78E$-$06,\cellcolor[HTML]{248B8C}\color{white}2.21,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{248B8C}\color{white}2.29,\cellcolor[HTML]{9ED54A}8.74E$-$01
$f_3^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2B788C}\color{white}5.56E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{7ECF56}8.45E$-$01
$f_3^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{365F8B}\color{white}5.57E$-$17,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_4^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.35,\cellcolor[HTML]{26848C}\color{white}1.62E$-$05,\cellcolor[HTML]{21918C}\color{white}2.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{248B8C}\color{white}2.13,\cellcolor[HTML]{9ED54A}8.73E$-$01
$f_4^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2B788C}\color{white}9.51E$-$10,\cellcolor[HTML]{297E8C}\color{white}2.56,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{7ECF56}8.47E$-$01
$f_4^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2E728C}\color{white}2.88E$-$11,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{7ECF56}8.37E$-$01
$f_5$,\cellcolor[HTML]{365F8B}\color{white}0.45,\cellcolor[HTML]{316B8B}\color{white}1.56E$-$12,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{8ED250}8.52E$-$01


==> tab115_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{40AD77}7.03E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{33A27F}6.67E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{2D9C84}6.30E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.84E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{279788}6.13E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{279788}6.27E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.07E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{248B8C}\color{white}5.86E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.94E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{2B788C}\color{white}5.23E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.95E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{2D9C84}6.33E$-$01
$f_4^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{21918C}\color{white}5.91E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.53E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{365F8B}\color{white}4.33E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.36E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{2E728C}\color{white}5.04E$-$01


==> tab115_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{46B373}7.24E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}4.62E$-$01,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{46B373}7.11E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.27E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.82E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{40AD77}6.94E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.77E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{39A77B}6.78E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}7.21E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{2D9C84}6.46E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.83E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{39A77B}6.85E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.49E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{39A77B}6.84E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{2D9C84}6.35E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.24E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{33A27F}6.66E$-$01


==> tab116_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.51E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{26848C}\color{white}5.70E$-$01
$f_2^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}8.58E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{2E728C}\color{white}4.99E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.83E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{2B788C}\color{white}5.22E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.87E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{2E728C}\color{white}5.00E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{2E728C}\color{white}4.95E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{2E728C}\color{white}4.93E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{297E8C}\color{white}5.44E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.66E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{2B788C}\color{white}5.12E$-$01
$f_4^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}8.81E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{2E728C}\color{white}4.91E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.48E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{2E728C}\color{white}4.95E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}2.42E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{3D4280}\color{white}3.37E$-$01


==> tab116_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}5.52E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{33A27F}6.56E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.56E$-$01,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{279788}6.28E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.11E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{33A27F}6.51E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}7.49E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{279788}6.25E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.90E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{2D9C84}6.34E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.99E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{279788}6.29E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{39A77B}6.80E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.18E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{279788}6.15E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{2D9C84}6.47E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.68E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{33A27F}6.59E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.78E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.32,\cellcolor[HTML]{21918C}\color{white}5.97E$-$01


==> tab117_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{40216A}\color{white}2.10E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{402A70}\color{white}2.45E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.45E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{402A70}\color{white}2.49E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.17E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{402A70}\color{white}2.49E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.40E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{402A70}\color{white}2.54E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.23E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{402A70}\color{white}2.50E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.83E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{402A70}\color{white}2.54E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{402A70}\color{white}2.53E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.04E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{402A70}\color{white}2.52E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{402A70}\color{white}2.50E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.69E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{3F3275}\color{white}2.67E$-$01


==> tab117_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.18E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{248B8C}\color{white}5.72E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.99E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{279788}6.27E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2D9C84}6.43E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.05E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{33A27F}6.50E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{2D9C84}6.48E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.70E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2D9C84}6.38E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{33A27F}6.56E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{2D9C84}6.44E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.59E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{2D9C84}6.36E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{2D9C84}6.39E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.60E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{2D9C84}6.32E$-$01


==> tab118_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}6.71E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}8.41E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}9.82E$-$01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}8.71E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}6.91E$-$01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{8ED250}8.67E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}8.65E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{7ECF56}8.47E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{9ED54A}8.72E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}7.89E$-$01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{8ED250}8.58E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}9.15E$-$01,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}8.65E$-$01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{8ED250}8.66E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}7.85E$-$01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{7ECF56}8.34E$-$01


==> tab118_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}8.91E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{8ED250}8.67E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{AED844}8.96E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}8.99E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}8.15E$-$01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{9ED54A}8.84E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}8.82E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}8.89E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.04,\cellcolor[HTML]{FDE725}9.22E$-$01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}8.80E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}6.13E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}8.77E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}9.04E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}7.97E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{9ED54A}8.82E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{8ED250}8.68E$-$01


==> tab119_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.62E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.66E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.98E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.34E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{33A27F}6.69E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.68E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{58C366}7.77E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.69E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{248B8C}\color{white}5.73E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}7.75E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.37E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.92E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{21918C}\color{white}6.04E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.84E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{33A27F}6.63E$-$01


==> tab119_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}4.87E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{5EC962}8.06E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}7.96E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.07E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{58C366}7.75E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.33E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{4CB86F}7.44E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.64E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{5EC962}7.91E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.65E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{39A77B}6.86E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{5EC962}7.98E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.26E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{58C366}7.71E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.39E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{40AD77}6.98E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.95E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}7.28E$-$01


==> tab11_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}5.49E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{7ECF56}8.50E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.75E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{8ED250}8.54E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{6ECC5C}8.14E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.07E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{39A77B}6.77E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.11E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{7ECF56}8.49E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.97E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{5EC962}8.05E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}3.29E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{2D9C84}6.32E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.13E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.57E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{5EC962}8.07E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.71E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{279788}6.24E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}4.46E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{2E728C}\color{white}5.08E$-$01


==> tab11_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.95E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{8ED250}8.55E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.43E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{8ED250}8.67E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.77E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{7ECF56}8.44E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.15E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{58C366}7.78E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.19E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{8ED250}8.52E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.80E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.69E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{7ECF56}8.37E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.60E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{52BE6A}7.53E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{4CB86F}7.31E$-$01


==> tab120_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}2.15E$-$71,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{BDDB3D}9.20E$-$01
$f_2^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}3.80E$-$74,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{BDDB3D}9.21E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}3.79E$-$80,\cellcolor[HTML]{2B788C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{BDDB3D}9.23E$-$01
$f_2^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}4.37E$-$85,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{BDDB3D}9.21E$-$01
$f_3^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}1.37E$-$64,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{BDDB3D}9.22E$-$01
$f_3^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}2.23E$-$86,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{BDDB3D}9.19E$-$01
$f_3^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}3.08E$-$66,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{BDDB3D}9.20E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}2.06E$-$80,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{BDDB3D}9.22E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.61E$-$85,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{BDDB3D}9.24E$-$01
$f_4^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}6.86E$-$72,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{BDDB3D}9.15E$-$01
$f_5$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}3.72E$-$82,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{BDDB3D}9.15E$-$01


==> tab120_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{2B788C}\color{white}1.47E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.68,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{8ED250}8.66E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{316B8B}\color{white}2.36E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_2^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2E728C}\color{white}8.65E$-$12,\cellcolor[HTML]{297E8C}\color{white}2.67,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{9ED54A}8.72E$-$01
$f_2^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{316B8B}\color{white}4.08E$-$13,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{8ED250}8.69E$-$01
$f_3^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2B788C}\color{white}5.71E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{8ED250}8.58E$-$01
$f_3^\beta$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{297E8C}\color{white}3.16E$-$08,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{8ED250}8.59E$-$01
$f_3^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2B788C}\color{white}9.78E$-$10,\cellcolor[HTML]{297E8C}\color{white}2.68,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{8ED250}8.61E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2B788C}\color{white}2.17E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{297E8C}\color{white}2.70,\cellcolor[HTML]{9ED54A}8.76E$-$01
$f_4^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{297E8C}\color{white}8.16E$-$08,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{8ED250}8.69E$-$01
$f_4^\gamma$,\cellcolor[HTML]{2B788C}\color{white}0.37,\cellcolor[HTML]{297E8C}\color{white}4.76E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{8ED250}8.65E$-$01
$f_5$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{2B788C}\color{white}2.11E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{8ED250}8.60E$-$01


==> tab12_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{46B373}7.16E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{46B373}7.25E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.47E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}4.79E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.51E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.39E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.36E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{39A77B}6.75E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.86E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{52BE6A}7.52E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{39A77B}6.77E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}2.16E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{3B528B}\color{white}4.10E$-$01


==> tab12_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}7.81E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.20E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.16E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{52BE6A}1.36,\cellcolor[HTML]{58C366}7.83E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{4CB86F}7.44E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{58C366}7.82E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.56E$-$01,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{2D9C84}6.47E$-$01


==> tab13_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.95E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.80E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{46B373}7.22E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.77E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{40AD77}6.93E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{248B8C}\color{white}5.88E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{46B373}7.17E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.11E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{297E8C}\color{white}5.46E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.27E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.30E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.06E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{39A77B}6.90E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{297E8C}\color{white}5.50E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.95E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{3D4280}\color{white}3.46E$-$01


==> tab13_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.51E$-$01,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{46B373}7.22E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{46B373}7.25E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{39A77B}6.74E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.47E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.30E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}1.34,\cellcolor[HTML]{46B373}7.17E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.75E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{33A27F}6.64E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.45E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.45E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{39A77B}6.80E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{21918C}\color{white}5.96E$-$01


==> tab14_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{40AD77}6.98E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.53E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.18E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.11E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.47E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{46B373}7.17E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.95E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.19E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.05E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{40AD77}7.02E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.31E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{2D9C84}6.48E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.62E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{39A77B}6.90E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.68E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.05E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{40AD77}6.96E$-$01


==> tab14_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.40E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{46B373}7.26E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{52BE6A}1.34,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.10E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.52E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.03E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{46B373}7.28E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{46B373}7.23E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.02E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.77E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{46B373}7.19E$-$01


==> tab15_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{46B373}7.22E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.75E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.37E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.44E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.23E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.99E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{4CB86F}7.34E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.88E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{40AD77}7.01E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.83E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.81E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{40AD77}7.05E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.83E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{365F8B}\color{white}4.44E$-$01


==> tab15_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.04E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{4CB86F}1.43,\cellcolor[HTML]{4CB86F}7.30E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.53E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{58C366}7.73E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{58C366}7.81E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}4.08E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}7.70E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}7.04E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{58C366}7.80E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{58C366}7.77E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{58C366}7.70E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{5EC962}7.91E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}5.03E$-$01,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{33A27F}6.70E$-$01


==> tab16_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}1.76E$-$111,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{33658B}\color{white}3.36,\cellcolor[HTML]{9ED54A}8.86E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.58,\cellcolor[HTML]{3B528B}\color{white}1.95E$-$121,\cellcolor[HTML]{316B8B}\color{white}3.24,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{316B8B}\color{white}3.30,\cellcolor[HTML]{AED844}8.92E$-$01
$f_2^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.59,\cellcolor[HTML]{3B528B}\color{white}5.54E$-$126,\cellcolor[HTML]{33658B}\color{white}3.37,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{33658B}\color{white}3.39,\cellcolor[HTML]{9ED54A}8.83E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}4.68E$-$138,\cellcolor[HTML]{365F8B}\color{white}3.50,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{365F8B}\color{white}3.56,\cellcolor[HTML]{9ED54A}8.70E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}3.44E$-$114,\cellcolor[HTML]{316B8B}\color{white}3.27,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{316B8B}\color{white}3.29,\cellcolor[HTML]{AED844}8.91E$-$01
$f_3^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.58,\cellcolor[HTML]{3B528B}\color{white}2.53E$-$125,\cellcolor[HTML]{33658B}\color{white}3.33,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{33658B}\color{white}3.36,\cellcolor[HTML]{9ED54A}8.80E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}7.88E$-$149,\cellcolor[HTML]{365F8B}\color{white}3.56,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{365F8B}\color{white}3.60,\cellcolor[HTML]{9ED54A}8.72E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.57,\cellcolor[HTML]{3B528B}\color{white}1.63E$-$115,\cellcolor[HTML]{316B8B}\color{white}3.22,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{316B8B}\color{white}3.21,\cellcolor[HTML]{AED844}8.97E$-$01
$f_4^\beta$,\cellcolor[HTML]{3C4A85}\color{white}0.56,\cellcolor[HTML]{3B528B}\color{white}2.86E$-$120,\cellcolor[HTML]{33658B}\color{white}3.31,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{33658B}\color{white}3.35,\cellcolor[HTML]{9ED54A}8.84E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}1.79E$-$164,\cellcolor[HTML]{365F8B}\color{white}3.60,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{365F8B}\color{white}3.61,\cellcolor[HTML]{9ED54A}8.73E$-$01
$f_5$,\cellcolor[HTML]{3E3A7A}\color{white}0.64,\cellcolor[HTML]{3B528B}\color{white}2.09E$-$156,\cellcolor[HTML]{38588B}\color{white}3.71,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{365F8B}\color{white}3.68,\cellcolor[HTML]{9ED54A}8.78E$-$01


==> tab16_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3D4280}\color{white}0.58,\cellcolor[HTML]{3B528B}\color{white}1.50E$-$24,\cellcolor[HTML]{365F8B}\color{white}3.60,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{33658B}\color{white}3.49,\cellcolor[HTML]{58C366}7.77E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}4.60E$-$25,\cellcolor[HTML]{365F8B}\color{white}3.54,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{365F8B}\color{white}3.51,\cellcolor[HTML]{58C366}7.76E$-$01
$f_2^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}6.29E$-$25,\cellcolor[HTML]{365F8B}\color{white}3.54,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{365F8B}\color{white}3.58,\cellcolor[HTML]{58C366}7.70E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.64,\cellcolor[HTML]{3B528B}\color{white}2.67E$-$29,\cellcolor[HTML]{365F8B}\color{white}3.61,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{365F8B}\color{white}3.67,\cellcolor[HTML]{52BE6A}7.66E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3D4280}\color{white}9.26E$-$20,\cellcolor[HTML]{33658B}\color{white}3.47,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{33658B}\color{white}3.46,\cellcolor[HTML]{58C366}7.81E$-$01
$f_3^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}1.93E$-$24,\cellcolor[HTML]{365F8B}\color{white}3.57,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{365F8B}\color{white}3.62,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}1.40E$-$25,\cellcolor[HTML]{365F8B}\color{white}3.66,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{38588B}\color{white}3.75,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}4.75E$-$27,\cellcolor[HTML]{365F8B}\color{white}3.61,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{33658B}\color{white}3.45,\cellcolor[HTML]{58C366}7.72E$-$01
$f_4^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}1.92E$-$24,\cellcolor[HTML]{365F8B}\color{white}3.61,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{365F8B}\color{white}3.53,\cellcolor[HTML]{52BE6A}7.65E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}2.95E$-$27,\cellcolor[HTML]{38588B}\color{white}3.72,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{365F8B}\color{white}3.64,\cellcolor[HTML]{58C366}7.73E$-$01
$f_5$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}6.29E$-$27,\cellcolor[HTML]{38588B}\color{white}3.76,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{38588B}\color{white}3.74,\cellcolor[HTML]{52BE6A}7.54E$-$01


==> tab17_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.79E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.15E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.50E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.01E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.73E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.39E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.03E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{52BE6A}7.53E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{46B373}7.28E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.05E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.39E$-$01
$f_4^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.26E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{4CB86F}7.34E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.01E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{46B373}7.24E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.65E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{4CB86F}7.38E$-$01


==> tab17_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{5EC962}8.04E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{58C366}7.86E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.99E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.20E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.80E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{58C366}7.79E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}4.66E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{58C366}7.78E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{5EC962}8.01E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.39E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{58C366}7.77E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{52BE6A}7.64E$-$01


==> tab18_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.17E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.23E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{39A77B}6.85E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{21918C}\color{white}6.08E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.38E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{46B373}7.29E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.14,\cellcolor[HTML]{FDE725}9.30E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{39A77B}6.83E$-$01
$f_3^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}9.13E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{26848C}\color{white}5.51E$-$01
$f_4^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.23E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{46B373}7.18E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.13E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_4^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}5.84E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{21918C}\color{white}5.91E$-$01
$f_5$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}5.50E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{2E728C}\color{white}4.96E$-$01


==> tab18_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.49E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.93E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{46B373}7.27E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.78E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.25E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.44E$-$01,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{39A77B}6.79E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.30E$-$01
$f_3^\gamma$,\cellcolor[HTML]{6ECC5C}0.19,\cellcolor[HTML]{FDE725}7.02E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{33A27F}6.58E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.72E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.53E$-$01,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}7.16E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.36E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{39A77B}6.78E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.86E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{279788}6.23E$-$01


==> tab19_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{297E8C}\color{white}0.37,\cellcolor[HTML]{316B8B}\color{white}4.83E$-$12,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{4CB86F}1.41,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{39A77B}6.80E$-$01
$f_2^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.35,\cellcolor[HTML]{316B8B}\color{white}4.06E$-$12,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}1.41,\cellcolor[HTML]{52BE6A}1.40,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{39A77B}6.88E$-$01
$f_2^\beta$,\cellcolor[HTML]{26848C}\color{white}0.35,\cellcolor[HTML]{33658B}\color{white}3.23E$-$14,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{33A27F}6.65E$-$01
$f_2^\gamma$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{33658B}\color{white}3.76E$-$15,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{4CB86F}1.43,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{248B8C}\color{white}5.88E$-$01
$f_3^\alpha$,\cellcolor[HTML]{4CB86F}0.23,\cellcolor[HTML]{38588B}\color{white}4.05E$-$18,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}7.10E$-$01
$f_3^\beta$,\cellcolor[HTML]{2B788C}\color{white}0.37,\cellcolor[HTML]{365F8B}\color{white}2.39E$-$17,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{4CB86F}1.46,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{46B373}7.18E$-$01
$f_3^\gamma$,\cellcolor[HTML]{21918C}\color{white}0.31,\cellcolor[HTML]{316B8B}\color{white}1.76E$-$12,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}1.40,\cellcolor[HTML]{52BE6A}1.38,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{21918C}\color{white}5.94E$-$01
$f_4^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.37,\cellcolor[HTML]{38588B}\color{white}1.49E$-$18,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{46B373}7.11E$-$01
$f_4^\beta$,\cellcolor[HTML]{26848C}\color{white}0.35,\cellcolor[HTML]{33658B}\color{white}5.96E$-$15,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{4CB86F}1.47,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{46B373}7.26E$-$01
$f_4^\gamma$,\cellcolor[HTML]{297E8C}\color{white}0.37,\cellcolor[HTML]{33658B}\color{white}2.10E$-$15,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{4CB86F}1.43,\cellcolor[HTML]{4CB86F}1.41,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{248B8C}\color{white}5.87E$-$01
$f_5$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{26848C}\color{white}4.79E$-$05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{3C4A85}\color{white}3.76E$-$01


==> tab19_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{21918C}\color{white}0.31,\cellcolor[HTML]{5EC962}4.86E$-$02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_2^\alpha$,\cellcolor[HTML]{248B8C}\color{white}0.32,\cellcolor[HTML]{4CB86F}3.04E$-$02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{4CB86F}1.40,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_2^\beta$,\cellcolor[HTML]{248B8C}\color{white}0.32,\cellcolor[HTML]{279788}1.16E$-$02,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{52BE6A}1.36,\cellcolor[HTML]{52BE6A}1.32,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_2^\gamma$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{CDDE37}8.01E$-$02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}1.38,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{39A77B}6.84E$-$01
$f_3^\alpha$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{BDDB3D}7.34E$-$02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{4CB86F}1.43,\cellcolor[HTML]{52BE6A}1.38,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{58C366}7.80E$-$01
$f_3^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.37,\cellcolor[HTML]{248B8C}\color{white}1.35E$-$03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{46B373}1.49,\cellcolor[HTML]{46B373}1.48,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{5EC962}8.02E$-$01
$f_3^\gamma$,\cellcolor[HTML]{33A27F}0.28,\cellcolor[HTML]{FDE725}1.21E$-$01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{52BE6A}1.34,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_4^\alpha$,\cellcolor[HTML]{21918C}\color{white}0.30,\cellcolor[HTML]{9ED54A}6.80E$-$02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}1.43,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}7.80E$-$01
$f_4^\beta$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{EDE42B}9.45E$-$02,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{58C366}1.32,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{58C366}7.84E$-$01
$f_4^\gamma$,\cellcolor[HTML]{33A27F}0.28,\cellcolor[HTML]{52BE6A}3.78E$-$02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{52BE6A}1.32,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{46B373}7.22E$-$01
$f_5$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{FDE725}9.06E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{26848C}\color{white}5.67E$-$01


==> tab1_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.20E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.34E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}7.81E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}8.15E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.35E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{6ECC5C}8.13E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.83E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{58C366}7.79E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.78E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{6ECC5C}8.16E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.80E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{6ECC5C}8.13E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}7.76E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.18E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{6ECC5C}8.12E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.18E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{6ECC5C}8.12E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{52BE6A}7.65E$-$01


==> tab1_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{58C366}7.77E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.71E$-$01,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{58C366}7.81E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.90E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{6ECC5C}8.27E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{7ECF56}8.30E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}7.94E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{7ECF56}8.31E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.45E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{6ECC5C}8.25E$-$01
$f_4^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.53E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{6ECC5C}8.26E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.93E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{6ECC5C}8.20E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{58C366}7.75E$-$01


==> tab20_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.53E$-$01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.15E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{46B373}7.15E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40AD77}7.09E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{33A27F}6.56E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{40AD77}7.09E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.94E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}7.07E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.15E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2D9C84}6.44E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{46B373}7.14E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.57E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}7.06E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{279788}6.28E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.23E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{297E8C}\color{white}5.41E$-$01


==> tab20_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{58C366}7.84E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}8.46E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.86E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}4.97E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{58C366}7.75E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.15E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{52BE6A}7.66E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}7.77E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{58C366}7.81E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.37E$-$01,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{46B373}7.14E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}7.86E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{40AD77}6.96E$-$01


==> tab21_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2E728C}\color{white}4.99E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{52BE6A}7.51E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}7.06E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.52E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{52BE6A}7.51E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{2D9C84}6.38E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.32E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.89E$-$01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.62E$-$01,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{2D9C84}6.38E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.08E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{365F8B}\color{white}4.43E$-$01


==> tab21_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.68E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2B788C}\color{white}5.24E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.99E$-$01,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{58C366}7.83E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.26E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}7.29E$-$01
$f_3^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}4.54E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{58C366}7.86E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.04E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{58C366}7.80E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.77E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{40AD77}6.96E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{58C366}7.74E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{52BE6A}7.70E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.90E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{40AD77}7.08E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.94E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{2D9C84}6.42E$-$01


==> tab22_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.00E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.30E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{58C366}7.71E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.57E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.24E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.11E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.83E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.93E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.25E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.31E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.49E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{46B373}7.28E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.56E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.48E$-$01


==> tab22_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.26E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{5EC962}7.90E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.93E$-$01,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{58C366}7.81E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}3.91E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{52BE6A}1.32,\cellcolor[HTML]{5EC962}7.93E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.14E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}7.77E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{58C366}7.81E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.11E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.66E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{58C366}7.75E$-$01


==> tab23_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.35E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.16E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.68E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.18E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{33A27F}6.50E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.33E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{46B373}7.22E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{40AD77}7.05E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.84E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{279788}6.14E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.90E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{279788}6.14E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.84E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{365F8B}\color{white}4.48E$-$01


==> tab23_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{52BE6A}1.37,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{46B373}7.28E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.28E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{46B373}7.15E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{39A77B}6.79E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}5.45E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{52BE6A}1.38,\cellcolor[HTML]{279788}6.28E$-$01


==> tab24_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{365F8B}\color{white}4.48E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.46E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{365F8B}\color{white}4.43E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.10E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{33658B}\color{white}4.58E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.45E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{316B8B}\color{white}4.77E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.95E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{365F8B}\color{white}4.39E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{38588B}\color{white}4.27E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}4.86E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{33658B}\color{white}4.68E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{33658B}\color{white}4.68E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.28E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{365F8B}\color{white}4.43E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.52E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{33658B}\color{white}4.50E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.30E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}1.36,\cellcolor[HTML]{365F8B}\color{white}4.31E$-$01


==> tab24_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.11E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{21918C}\color{white}6.02E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{21918C}\color{white}5.94E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}6.97E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{279788}6.28E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.68E$-$01,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{279788}6.26E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.68E$-$01,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{279788}6.15E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}5.40E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{21918C}\color{white}6.02E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}1.36,\cellcolor[HTML]{279788}6.16E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{2D9C84}6.38E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.16E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{21918C}\color{white}6.02E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{21918C}\color{white}6.02E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.61E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{21918C}\color{white}5.96E$-$01


==> tab25_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}9.85,\cellcolor[HTML]{FDE725}0.38,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.34,\cellcolor[HTML]{33658B}\color{white}4.66E$-$01
$f_2^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}10.44,\cellcolor[HTML]{FDE725}0.37,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.29,\cellcolor[HTML]{38588B}\color{white}4.23E$-$01
$f_2^\beta$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}10.66,\cellcolor[HTML]{FDE725}0.35,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.28,\cellcolor[HTML]{38588B}\color{white}4.11E$-$01
$f_2^\gamma$,\cellcolor[HTML]{40216A}\color{white}0.78,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}10.97,\cellcolor[HTML]{FDE725}0.34,\cellcolor[HTML]{FDE725}0.29,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{3B528B}\color{white}3.97E$-$01
$f_3^\alpha$,\cellcolor[HTML]{40216A}\color{white}0.78,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}10.56,\cellcolor[HTML]{FDE725}0.37,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{FDE725}0.27,\cellcolor[HTML]{38588B}\color{white}4.19E$-$01
$f_3^\beta$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}10.82,\cellcolor[HTML]{FDE725}0.35,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{38588B}\color{white}4.11E$-$01
$f_3^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}11.08,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{FDE725}0.28,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{3B528B}\color{white}3.92E$-$01
$f_4^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}10.33,\cellcolor[HTML]{FDE725}0.37,\cellcolor[HTML]{FDE725}0.32,\cellcolor[HTML]{FDE725}0.29,\cellcolor[HTML]{38588B}\color{white}4.27E$-$01
$f_4^\beta$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}10.97,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{FDE725}0.28,\cellcolor[HTML]{FDE725}0.25,\cellcolor[HTML]{3B528B}\color{white}3.86E$-$01
$f_4^\gamma$,\cellcolor[HTML]{40216A}\color{white}0.78,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}11.41,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.25,\cellcolor[HTML]{FDE725}0.23,\cellcolor[HTML]{3C4A85}\color{white}3.65E$-$01
$f_5$,\cellcolor[HTML]{40216A}\color{white}0.78,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{440154}\color{white}11.44,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.25,\cellcolor[HTML]{FDE725}0.21,\cellcolor[HTML]{3C4A85}\color{white}3.65E$-$01


==> tab25_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}9.03E$-$147,\cellcolor[HTML]{43095A}\color{white}9.26,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.49,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{2B788C}\color{white}5.13E$-$01
$f_2^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}2.07E$-$183,\cellcolor[HTML]{440154}\color{white}10.39,\cellcolor[HTML]{FDE725}0.38,\cellcolor[HTML]{FDE725}0.34,\cellcolor[HTML]{FDE725}0.29,\cellcolor[HTML]{316B8B}\color{white}4.88E$-$01
$f_2^\beta$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}5.43E$-$227,\cellcolor[HTML]{440154}\color{white}10.88,\cellcolor[HTML]{FDE725}0.35,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.27,\cellcolor[HTML]{316B8B}\color{white}4.70E$-$01
$f_2^\gamma$,\cellcolor[HTML]{40216A}\color{white}0.78,\cellcolor[HTML]{3B528B}\color{white}1.05E$-$191,\cellcolor[HTML]{440154}\color{white}10.84,\cellcolor[HTML]{FDE725}0.35,\cellcolor[HTML]{FDE725}0.29,\cellcolor[HTML]{FDE725}0.28,\cellcolor[HTML]{316B8B}\color{white}4.73E$-$01
$f_3^\alpha$,\cellcolor[HTML]{40216A}\color{white}0.78,\cellcolor[HTML]{3B528B}\color{white}2.07E$-$200,\cellcolor[HTML]{440154}\color{white}10.55,\cellcolor[HTML]{FDE725}0.36,\cellcolor[HTML]{FDE725}0.32,\cellcolor[HTML]{FDE725}0.28,\cellcolor[HTML]{316B8B}\color{white}4.88E$-$01
$f_3^\beta$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}1.31E$-$218,\cellcolor[HTML]{440154}\color{white}10.84,\cellcolor[HTML]{FDE725}0.35,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{316B8B}\color{white}4.74E$-$01
$f_3^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}4.83E$-$229,\cellcolor[HTML]{440154}\color{white}11.02,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{FDE725}0.28,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{33658B}\color{white}4.64E$-$01
$f_4^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}1.17E$-$198,\cellcolor[HTML]{440154}\color{white}10.35,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{FDE725}0.28,\cellcolor[HTML]{316B8B}\color{white}4.89E$-$01
$f_4^\beta$,\cellcolor[HTML]{402A70}\color{white}0.77,\cellcolor[HTML]{3B528B}\color{white}4.91E$-$218,\cellcolor[HTML]{440154}\color{white}11.02,\cellcolor[HTML]{FDE725}0.34,\cellcolor[HTML]{FDE725}0.27,\cellcolor[HTML]{FDE725}0.23,\cellcolor[HTML]{365F8B}\color{white}4.48E$-$01
$f_4^\gamma$,\cellcolor[HTML]{40216A}\color{white}0.78,\cellcolor[HTML]{3B528B}\color{white}6.67E$-$237,\cellcolor[HTML]{440154}\color{white}11.33,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{FDE725}0.22,\cellcolor[HTML]{38588B}\color{white}4.24E$-$01
$f_5$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}5.06E$-$221,\cellcolor[HTML]{440154}\color{white}11.46,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{FDE725}0.25,\cellcolor[HTML]{FDE725}0.22,\cellcolor[HTML]{365F8B}\color{white}4.36E$-$01


==> tab26_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}2.17E$-$65,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{297E8C}\color{white}2.54,\cellcolor[HTML]{38588B}\color{white}4.13E$-$01
$f_2^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{3B528B}\color{white}4.36E$-$63,\cellcolor[HTML]{297E8C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{AED844}9.08E$-$01
$f_2^\beta$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}2.15E$-$77,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{AED844}8.98E$-$01
$f_2^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}1.19E$-$75,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{AED844}9.02E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}4.43E$-$63,\cellcolor[HTML]{297E8C}\color{white}2.67,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{BDDB3D}9.11E$-$01
$f_3^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}4.42E$-$65,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{AED844}9.01E$-$01
$f_3^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{3B528B}\color{white}3.12E$-$76,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{AED844}8.98E$-$01
$f_4^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}6.96E$-$67,\cellcolor[HTML]{297E8C}\color{white}2.67,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{BDDB3D}9.15E$-$01
$f_4^\beta$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}2.67E$-$62,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{AED844}9.10E$-$01
$f_4^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}4.84E$-$86,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{AED844}8.94E$-$01
$f_5$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}2.57E$-$92,\cellcolor[HTML]{316B8B}\color{white}3.11,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{AED844}8.98E$-$01


==> tab26_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2B788C}\color{white}0.37,\cellcolor[HTML]{2B788C}\color{white}1.36E$-$08,\cellcolor[HTML]{26848C}\color{white}2.34,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{26848C}\color{white}5.58E$-$01
$f_2^\alpha$,\cellcolor[HTML]{26848C}\color{white}0.33,\cellcolor[HTML]{26848C}\color{white}3.97E$-$06,\cellcolor[HTML]{26848C}\color{white}2.48,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{297E8C}\color{white}2.55,\cellcolor[HTML]{7ECF56}8.45E$-$01
$f_2^\beta$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{2B788C}\color{white}6.78E$-$10,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{7ECF56}8.41E$-$01
$f_2^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2E728C}\color{white}2.11E$-$11,\cellcolor[HTML]{297E8C}\color{white}2.62,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{297E8C}\color{white}2.64,\cellcolor[HTML]{7ECF56}8.30E$-$01
$f_3^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{297E8C}\color{white}4.39E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.54,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{297E8C}\color{white}2.61,\cellcolor[HTML]{7ECF56}8.49E$-$01
$f_3^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{2B788C}\color{white}9.83E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{297E8C}\color{white}2.51,\cellcolor[HTML]{7ECF56}8.43E$-$01
$f_3^\gamma$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{297E8C}\color{white}1.21E$-$07,\cellcolor[HTML]{2B788C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{297E8C}\color{white}2.66,\cellcolor[HTML]{6ECC5C}8.28E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.37,\cellcolor[HTML]{2B788C}\color{white}1.74E$-$08,\cellcolor[HTML]{297E8C}\color{white}2.65,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{26848C}\color{white}2.39,\cellcolor[HTML]{7ECF56}8.41E$-$01
$f_4^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{297E8C}\color{white}2.11E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.58,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{7ECF56}8.43E$-$01
$f_4^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{2E728C}\color{white}1.58E$-$11,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{297E8C}\color{white}2.68,\cellcolor[HTML]{7ECF56}8.32E$-$01
$f_5$,\cellcolor[HTML]{2E728C}\color{white}0.41,\cellcolor[HTML]{2E728C}\color{white}1.65E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{7ECF56}8.40E$-$01


==> tab27_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3E3A7A}\color{white}0.64,\cellcolor[HTML]{3B528B}\color{white}9.89E$-$162,\cellcolor[HTML]{365F8B}\color{white}3.70,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{365F8B}\color{white}3.68,\cellcolor[HTML]{BDDB3D}9.11E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}1.34E$-$159,\cellcolor[HTML]{365F8B}\color{white}3.67,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{365F8B}\color{white}3.67,\cellcolor[HTML]{AED844}9.09E$-$01
$f_2^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}2.48E$-$171,\cellcolor[HTML]{365F8B}\color{white}3.69,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{38588B}\color{white}3.74,\cellcolor[HTML]{AED844}9.03E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}2.36E$-$168,\cellcolor[HTML]{38588B}\color{white}3.77,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{38588B}\color{white}3.78,\cellcolor[HTML]{AED844}9.04E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}5.66E$-$145,\cellcolor[HTML]{365F8B}\color{white}3.70,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{365F8B}\color{white}3.62,\cellcolor[HTML]{BDDB3D}9.13E$-$01
$f_3^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.64,\cellcolor[HTML]{3B528B}\color{white}1.27E$-$169,\cellcolor[HTML]{38588B}\color{white}3.81,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{365F8B}\color{white}3.66,\cellcolor[HTML]{AED844}9.06E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}1.19E$-$178,\cellcolor[HTML]{38588B}\color{white}3.79,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{38588B}\color{white}3.83,\cellcolor[HTML]{AED844}8.99E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}4.09E$-$152,\cellcolor[HTML]{365F8B}\color{white}3.62,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{365F8B}\color{white}3.68,\cellcolor[HTML]{AED844}9.08E$-$01
$f_4^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}2.96E$-$179,\cellcolor[HTML]{38588B}\color{white}3.72,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{38588B}\color{white}3.73,\cellcolor[HTML]{AED844}9.04E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}1.97E$-$190,\cellcolor[HTML]{38588B}\color{white}3.82,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{38588B}\color{white}3.80,\cellcolor[HTML]{AED844}8.99E$-$01
$f_5$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}1.05E$-$183,\cellcolor[HTML]{38588B}\color{white}3.87,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{38588B}\color{white}3.88,\cellcolor[HTML]{AED844}9.00E$-$01


==> tab27_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3D4280}\color{white}0.59,\cellcolor[HTML]{3B528B}\color{white}4.62E$-$27,\cellcolor[HTML]{38588B}\color{white}3.82,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{365F8B}\color{white}3.69,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}9.14E$-$33,\cellcolor[HTML]{38588B}\color{white}3.75,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{38588B}\color{white}3.77,\cellcolor[HTML]{52BE6A}7.53E$-$01
$f_2^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}4.10E$-$30,\cellcolor[HTML]{38588B}\color{white}3.83,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{38588B}\color{white}3.73,\cellcolor[HTML]{4CB86F}7.44E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.68,\cellcolor[HTML]{3B528B}\color{white}4.52E$-$36,\cellcolor[HTML]{38588B}\color{white}3.79,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{38588B}\color{white}3.84,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}8.59E$-$26,\cellcolor[HTML]{33658B}\color{white}3.49,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{38588B}\color{white}3.87,\cellcolor[HTML]{4CB86F}7.44E$-$01
$f_3^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.60,\cellcolor[HTML]{3B528B}\color{white}4.35E$-$25,\cellcolor[HTML]{38588B}\color{white}3.72,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{38588B}\color{white}3.80,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.64,\cellcolor[HTML]{3B528B}\color{white}8.99E$-$33,\cellcolor[HTML]{38588B}\color{white}3.84,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{38588B}\color{white}3.84,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.64,\cellcolor[HTML]{3B528B}\color{white}2.09E$-$24,\cellcolor[HTML]{38588B}\color{white}3.83,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{365F8B}\color{white}3.63,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_4^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}2.79E$-$27,\cellcolor[HTML]{38588B}\color{white}3.72,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{38588B}\color{white}3.89,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}1.10E$-$31,\cellcolor[HTML]{38588B}\color{white}3.89,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{38588B}\color{white}3.80,\cellcolor[HTML]{46B373}7.26E$-$01
$f_5$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}5.33E$-$33,\cellcolor[HTML]{38588B}\color{white}3.89,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{38588B}\color{white}3.87,\cellcolor[HTML]{4CB86F}7.43E$-$01


==> tab28_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}5.34E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{43095A}\color{white}1.16E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{43095A}\color{white}1.30E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{42115F}\color{white}1.68E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}3.92E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40216A}\color{white}2.10E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.79E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{43095A}\color{white}1.24E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{42115F}\color{white}1.45E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{411965}\color{white}1.80E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.75E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{43095A}\color{white}1.24E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{43095A}\color{white}1.35E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.48E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{42115F}\color{white}1.55E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{42115F}\color{white}1.54E$-$01


==> tab28_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{3C4A85}\color{white}3.62E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.01,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{3C4A85}\color{white}3.74E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.84E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{38588B}\color{white}4.20E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{316B8B}\color{white}4.86E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.01,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{3C4A85}\color{white}3.69E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.04,\cellcolor[HTML]{FDE725}5.90E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{3B528B}\color{white}4.01E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}8.55E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{33658B}\color{white}4.59E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}9.85E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{3C4A85}\color{white}3.68E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}5.83E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{3C4A85}\color{white}3.73E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}8.91E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{38588B}\color{white}4.17E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.99E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{38588B}\color{white}4.27E$-$01


==> tab29_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{46B373}7.16E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.92E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.35E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.93E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.21E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.07E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.97E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{46B373}7.25E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.45E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{40AD77}7.09E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.72E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{4CB86F}7.34E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{46B373}7.14E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.15E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{4CB86F}7.39E$-$01


==> tab29_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.85E$-$01,\cellcolor[HTML]{40AD77}1.57,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{4CB86F}7.34E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.03E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{58C366}7.74E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{58C366}7.76E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}4.74E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{52BE6A}7.65E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}5.03E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{58C366}7.75E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.08E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.60E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{52BE6A}7.53E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{58C366}7.71E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{52BE6A}7.67E$-$01


==> tab2_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{40AD77}6.96E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{46B373}7.16E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.81E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.11E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.52E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{33A27F}6.66E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{39A77B}6.85E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.71E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{2D9C84}6.33E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}7.08E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.40E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_4^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{2D9C84}6.49E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.22E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{40AD77}7.04E$-$01


==> tab2_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{46B373}7.21E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.66E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{46B373}7.28E$-$01
$f_2^\gamma$,\cellcolor[HTML]{7ECF56}0.18,\cellcolor[HTML]{FDE725}9.11E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}7.29E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}4.49E$-$01,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.58E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{46B373}7.20E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.06E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{46B373}7.26E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{46B373}7.29E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.62E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{46B373}7.16E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.18E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{4CB86F}7.43E$-$01


==> tab30_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.87E$-$01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{3E3A7A}\color{white}3.22E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_3^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}5.66E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}7.01E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.98E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.14E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{2E728C}\color{white}5.03E$-$01


==> tab30_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{3B528B}\color{white}4.04E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{58C366}7.74E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.48E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{58C366}7.72E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{58C366}7.76E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.38E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{58C366}7.71E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.43E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{58C366}7.81E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{58C366}7.80E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{58C366}1.32,\cellcolor[HTML]{39A77B}6.76E$-$01


==> tab31_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.98E$-$01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{5EC962}7.95E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{46B373}7.28E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{33A27F}6.58E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.95E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{39A77B}6.82E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.72E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.56E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.25E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.58E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{40AD77}7.06E$-$01


==> tab31_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.21E$-$01,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}7.93E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.76E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.65E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.35E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{40AD77}7.02E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}4.49E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.34E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{58C366}7.83E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.47E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.52E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.18E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{52BE6A}7.52E$-$01


==> tab32_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}4.47E$-$47,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{26848C}\color{white}2.43,\cellcolor[HTML]{46B373}7.24E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}3.23E$-$40,\cellcolor[HTML]{26848C}\color{white}2.42,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{297E8C}\color{white}2.53,\cellcolor[HTML]{46B373}7.17E$-$01
$f_2^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}2.58E$-$52,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{297E8C}\color{white}2.61,\cellcolor[HTML]{40AD77}7.01E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.64,\cellcolor[HTML]{3B528B}\color{white}3.74E$-$122,\cellcolor[HTML]{316B8B}\color{white}3.25,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{52BE6A}1.32,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{33A27F}6.64E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{3B528B}\color{white}1.57E$-$46,\cellcolor[HTML]{297E8C}\color{white}2.50,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{26848C}\color{white}2.44,\cellcolor[HTML]{40AD77}7.09E$-$01
$f_3^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}6.15E$-$60,\cellcolor[HTML]{297E8C}\color{white}2.60,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{297E8C}\color{white}2.62,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.56,\cellcolor[HTML]{3B528B}\color{white}1.24E$-$118,\cellcolor[HTML]{316B8B}\color{white}3.28,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{52BE6A}1.36,\cellcolor[HTML]{316B8B}\color{white}3.20,\cellcolor[HTML]{33A27F}6.64E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}9.42E$-$42,\cellcolor[HTML]{297E8C}\color{white}2.52,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{26848C}\color{white}2.33,\cellcolor[HTML]{46B373}7.18E$-$01
$f_4^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{3B528B}\color{white}3.33E$-$57,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{297E8C}\color{white}2.62,\cellcolor[HTML]{40AD77}6.98E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}5.47E$-$148,\cellcolor[HTML]{33658B}\color{white}3.48,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{4CB86F}1.46,\cellcolor[HTML]{33658B}\color{white}3.34,\cellcolor[HTML]{2D9C84}6.47E$-$01
$f_5$,\cellcolor[HTML]{3F3275}\color{white}0.71,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3C4A85}\color{white}4.41,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{26848C}\color{white}2.33,\cellcolor[HTML]{3C4A85}\color{white}4.47,\cellcolor[HTML]{33A27F}6.63E$-$01


==> tab32_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{297E8C}\color{white}2.00E$-$07,\cellcolor[HTML]{26848C}\color{white}2.43,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{297E8C}\color{white}2.68,\cellcolor[HTML]{33658B}\color{white}4.53E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{248B8C}\color{white}8.33E$-$05,\cellcolor[HTML]{26848C}\color{white}2.39,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{26848C}\color{white}2.42,\cellcolor[HTML]{33658B}\color{white}4.55E$-$01
$f_2^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{297E8C}\color{white}2.06E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{297E8C}\color{white}2.58,\cellcolor[HTML]{38588B}\color{white}4.29E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{365F8B}\color{white}1.74E$-$16,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{316B8B}\color{white}3.24,\cellcolor[HTML]{3C4A85}\color{white}3.57E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{297E8C}\color{white}9.15E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.56,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{26848C}\color{white}2.43,\cellcolor[HTML]{33658B}\color{white}4.59E$-$01
$f_3^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{2B788C}\color{white}1.26E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.61,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{297E8C}\color{white}2.65,\cellcolor[HTML]{365F8B}\color{white}4.33E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.56,\cellcolor[HTML]{33658B}\color{white}1.28E$-$15,\cellcolor[HTML]{316B8B}\color{white}3.15,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{316B8B}\color{white}3.30,\cellcolor[HTML]{3C4A85}\color{white}3.67E$-$01
$f_4^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{297E8C}\color{white}2.72E$-$07,\cellcolor[HTML]{26848C}\color{white}2.50,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{26848C}\color{white}2.45,\cellcolor[HTML]{33658B}\color{white}4.58E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{33658B}\color{white}5.20E$-$14,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{38588B}\color{white}4.19E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.57,\cellcolor[HTML]{3B528B}\color{white}4.75E$-$21,\cellcolor[HTML]{33658B}\color{white}3.41,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{316B8B}\color{white}3.25,\cellcolor[HTML]{3D4280}\color{white}3.37E$-$01
$f_5$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}2.37E$-$40,\cellcolor[HTML]{3B528B}\color{white}4.24,\cellcolor[HTML]{FDE725}0.71,\cellcolor[HTML]{279788}1.93,\cellcolor[HTML]{3B528B}\color{white}4.29,\cellcolor[HTML]{3E3A7A}\color{white}3.09E$-$01


==> tab33_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}9.39E$-$95,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}3.08,\cellcolor[HTML]{CDDE37}9.31E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}2.77E$-$96,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{CDDE37}9.33E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}3.97E$-$90,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.08,\cellcolor[HTML]{BDDB3D}9.25E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}3.68E$-$91,\cellcolor[HTML]{316B8B}\color{white}3.13,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.13,\cellcolor[HTML]{AED844}9.07E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.49E$-$92,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{BDDB3D}9.27E$-$01
$f_3^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.52E$-$93,\cellcolor[HTML]{2E728C}\color{white}3.08,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{BDDB3D}9.25E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}1.16E$-$99,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{AED844}8.99E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}6.47E$-$90,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{316B8B}\color{white}3.14,\cellcolor[HTML]{BDDB3D}9.29E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.96E$-$94,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{BDDB3D}9.27E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}1.00E$-$99,\cellcolor[HTML]{316B8B}\color{white}3.12,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.18,\cellcolor[HTML]{AED844}8.92E$-$01
$f_5$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{3B528B}\color{white}2.90E$-$101,\cellcolor[HTML]{316B8B}\color{white}3.22,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.22,\cellcolor[HTML]{9ED54A}8.87E$-$01


==> tab33_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{2E728C}\color{white}9.18E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{8ED250}8.59E$-$01
$f_2^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{2E728C}\color{white}1.37E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.76,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{8ED250}8.52E$-$01
$f_2^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{316B8B}\color{white}2.22E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{8ED250}8.63E$-$01
$f_2^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{2E728C}\color{white}1.21E$-$11,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{8ED250}8.52E$-$01
$f_3^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{316B8B}\color{white}1.61E$-$13,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{8ED250}8.63E$-$01
$f_3^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2E728C}\color{white}1.51E$-$10,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{8ED250}8.54E$-$01
$f_3^\gamma$,\cellcolor[HTML]{2B788C}\color{white}0.39,\cellcolor[HTML]{2B788C}\color{white}4.55E$-$10,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{7ECF56}8.36E$-$01
$f_4^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{2E728C}\color{white}6.33E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{8ED250}8.62E$-$01
$f_4^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.45,\cellcolor[HTML]{33658B}\color{white}2.11E$-$15,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{8ED250}8.59E$-$01
$f_4^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2E728C}\color{white}2.88E$-$10,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{7ECF56}8.39E$-$01
$f_5$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}7.36E$-$13,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{8ED250}8.53E$-$01


==> tab34_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.58E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40AD77}6.96E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.96E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}7.08E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.13E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.15E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{33A27F}6.51E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{40AD77}7.03E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.47E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_3^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{2D9C84}6.41E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.37E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}7.06E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.16E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{39A77B}6.77E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.79E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{3B528B}\color{white}3.86E$-$01


==> tab34_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.67E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{4CB86F}7.34E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.29E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{46B373}7.11E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.83E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.30E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.81E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{46B373}7.22E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.07E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.92E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.79E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{4CB86F}7.44E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.99E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{279788}6.15E$-$01


==> tab35_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.26E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.79E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{40AD77}6.90E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.35E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}7.02E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.30E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{46B373}7.14E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}7.02E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.52E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{46B373}7.19E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}7.06E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}4.46E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{46B373}7.27E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{2D9C84}6.50E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.02E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{3B528B}\color{white}3.98E$-$01


==> tab35_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{7ECF56}0.18,\cellcolor[HTML]{FDE725}9.33E$-$01,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{4CB86F}7.39E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.45E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{46B373}7.27E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.56E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{46B373}7.28E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.31E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{46B373}7.28E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.64E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{52BE6A}1.38,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{21918C}\color{white}6.08E$-$01


==> tab36_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}8.04E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}8.04E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{52BE6A}7.65E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{5EC962}7.95E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.76E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{52BE6A}7.70E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.87E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}7.66E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{6ECC5C}8.16E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.37E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}7.71E$-$01


==> tab36_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}5.81E$-$01,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{6ECC5C}8.29E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.22E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{6ECC5C}8.25E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{58C366}7.90E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{5EC962}8.06E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.17E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{58C366}7.81E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}7.83E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.80E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{6ECC5C}8.13E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.33E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{5EC962}7.96E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.28E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{58C366}7.76E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{5EC962}7.97E$-$01


==> tab37_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40AD77}7.03E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.52E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{46B373}7.15E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.43E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{46B373}7.24E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{46B373}7.22E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{46B373}7.26E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}7.09E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{46B373}7.28E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.88E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.23E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}7.07E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.63E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{3D4280}\color{white}3.46E$-$01


==> tab37_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{46B373}7.27E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.02E$-$01,\cellcolor[HTML]{4CB86F}1.42,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.94E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{52BE6A}1.32,\cellcolor[HTML]{52BE6A}7.51E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.48E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{52BE6A}7.51E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.22E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{4CB86F}7.39E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.30E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{52BE6A}7.52E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}6.98E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{21918C}\color{white}5.92E$-$01


==> tab38_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{40AD77}7.02E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{46B373}7.13E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{46B373}7.15E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.74E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_3^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{40AD77}6.93E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.66E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.20E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.25E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}7.05E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.59E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{40AD77}6.94E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.51E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{38588B}\color{white}4.29E$-$01


==> tab38_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.05E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.78E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{46B373}7.28E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.51E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{4CB86F}7.44E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.07E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}2.92E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{46B373}7.25E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.43E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{46B373}7.25E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.09E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{279788}6.29E$-$01


==> tab39_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{26848C}\color{white}0.35,\cellcolor[HTML]{3B528B}\color{white}5.72E$-$44,\cellcolor[HTML]{26848C}\color{white}2.40,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{440154}\color{white}9.41E$-$02
$f_2^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{3B528B}\color{white}6.37E$-$56,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{297E8C}\color{white}2.67,\cellcolor[HTML]{AED844}8.94E$-$01
$f_2^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}8.53E$-$72,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{BDDB3D}9.21E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{3B528B}\color{white}1.15E$-$80,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{BDDB3D}9.11E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.53,\cellcolor[HTML]{3B528B}\color{white}4.62E$-$68,\cellcolor[HTML]{297E8C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{AED844}9.03E$-$01
$f_3^\beta$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}1.07E$-$74,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{BDDB3D}9.24E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}2.35E$-$91,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{BDDB3D}9.23E$-$01
$f_4^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}2.72E$-$53,\cellcolor[HTML]{297E8C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{9ED54A}8.86E$-$01
$f_4^\beta$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}1.29E$-$77,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{BDDB3D}9.24E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.71E$-$83,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{BDDB3D}9.21E$-$01
$f_5$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}3.94E$-$100,\cellcolor[HTML]{316B8B}\color{white}3.17,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{316B8B}\color{white}3.17,\cellcolor[HTML]{BDDB3D}9.25E$-$01


==> tab39_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{248B8C}\color{white}1.29E$-$03,\cellcolor[HTML]{248B8C}\color{white}2.15,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{248B8C}\color{white}2.25,\cellcolor[HTML]{3E3A7A}\color{white}3.18E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2E728C}\color{white}3.12E$-$10,\cellcolor[HTML]{297E8C}\color{white}2.53,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{297E8C}\color{white}2.66,\cellcolor[HTML]{8ED250}8.69E$-$01
$f_2^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{2B788C}\color{white}3.50E$-$10,\cellcolor[HTML]{297E8C}\color{white}2.62,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{8ED250}8.62E$-$01
$f_2^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{365F8B}\color{white}9.11E$-$16,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_3^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{2E728C}\color{white}2.91E$-$11,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{9ED54A}8.80E$-$01
$f_3^\beta$,\cellcolor[HTML]{2B788C}\color{white}0.39,\cellcolor[HTML]{2B788C}\color{white}3.66E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{8ED250}8.59E$-$01
$f_3^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{316B8B}\color{white}5.78E$-$13,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{7ECF56}8.49E$-$01
$f_4^\alpha$,\cellcolor[HTML]{26848C}\color{white}0.34,\cellcolor[HTML]{26848C}\color{white}1.76E$-$06,\cellcolor[HTML]{26848C}\color{white}2.45,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{297E8C}\color{white}2.55,\cellcolor[HTML]{8ED250}8.66E$-$01
$f_4^\beta$,\cellcolor[HTML]{2B788C}\color{white}0.39,\cellcolor[HTML]{297E8C}\color{white}5.41E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_4^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{2E728C}\color{white}7.39E$-$12,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{8ED250}8.51E$-$01
$f_5$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{316B8B}\color{white}2.95E$-$12,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{7ECF56}8.46E$-$01


==> tab3_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.82E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{46B373}7.16E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.03E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}7.09E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{33A27F}6.61E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.64E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.97E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_3^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{279788}6.17E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.11E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{2D9C84}6.43E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{33A27F}6.50E$-$01


==> tab3_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.00E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{46B373}7.29E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.34E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{4CB86F}7.30E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.62E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_2^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{40AD77}7.05E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.90E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{46B373}7.30E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.49E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{33A27F}6.67E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.14E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{46B373}7.26E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.47E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{40AD77}6.93E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.24E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.12E$-$01


==> tab40_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}9.48E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{7ECF56}8.44E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{5EC962}7.98E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.02E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{5EC962}8.07E$-$01
$f_3^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{8ED250}8.52E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.64E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{4CB86F}7.44E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}4.57E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{46B373}7.29E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.81E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{9ED54A}8.76E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}8.18E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{6ECC5C}8.25E$-$01
$f_5$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}7.63E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{5EC962}8.02E$-$01


==> tab40_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{CDDE37}9.47E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{7ECF56}8.32E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{5EC962}8.05E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.49E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{5EC962}8.08E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.16E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{8ED250}8.51E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{5EC962}7.92E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}4.79E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}4.63E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{9ED54A}8.76E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.97E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{6ECC5C}8.22E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{6ECC5C}8.28E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{5EC962}8.08E$-$01


==> tab41_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{3B528B}\color{white}3.76E$-$125,\cellcolor[HTML]{33658B}\color{white}3.40,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{33658B}\color{white}3.48,\cellcolor[HTML]{5EC962}8.02E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.57,\cellcolor[HTML]{3B528B}\color{white}8.80E$-$123,\cellcolor[HTML]{33658B}\color{white}3.35,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{33658B}\color{white}3.36,\cellcolor[HTML]{5EC962}8.06E$-$01
$f_2^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.59,\cellcolor[HTML]{3B528B}\color{white}1.12E$-$132,\cellcolor[HTML]{33658B}\color{white}3.46,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{33658B}\color{white}3.38,\cellcolor[HTML]{5EC962}7.99E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}3.15E$-$153,\cellcolor[HTML]{365F8B}\color{white}3.67,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{365F8B}\color{white}3.58,\cellcolor[HTML]{58C366}7.87E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}8.32E$-$110,\cellcolor[HTML]{33658B}\color{white}3.35,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{316B8B}\color{white}3.28,\cellcolor[HTML]{5EC962}8.10E$-$01
$f_3^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.58,\cellcolor[HTML]{3B528B}\color{white}5.27E$-$133,\cellcolor[HTML]{33658B}\color{white}3.46,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{33658B}\color{white}3.43,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}9.62E$-$167,\cellcolor[HTML]{38588B}\color{white}3.83,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{38588B}\color{white}3.74,\cellcolor[HTML]{58C366}7.80E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.57,\cellcolor[HTML]{3B528B}\color{white}3.62E$-$130,\cellcolor[HTML]{316B8B}\color{white}3.29,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{33658B}\color{white}3.40,\cellcolor[HTML]{5EC962}7.96E$-$01
$f_4^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.59,\cellcolor[HTML]{3B528B}\color{white}6.67E$-$130,\cellcolor[HTML]{33658B}\color{white}3.39,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{33658B}\color{white}3.42,\cellcolor[HTML]{5EC962}7.99E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}8.01E$-$180,\cellcolor[HTML]{38588B}\color{white}3.81,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{38588B}\color{white}3.77,\cellcolor[HTML]{58C366}7.83E$-$01
$f_5$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}3.93E$-$204,\cellcolor[HTML]{3B528B}\color{white}4.04,\cellcolor[HTML]{FDE725}0.70,\cellcolor[HTML]{FDE725}0.70,\cellcolor[HTML]{3B528B}\color{white}4.00,\cellcolor[HTML]{58C366}7.78E$-$01


==> tab41_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}3.73E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{5EC962}8.02E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{38588B}\color{white}1.09E$-$17,\cellcolor[HTML]{316B8B}\color{white}3.21,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{5EC962}7.95E$-$01
$f_2^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{38588B}\color{white}1.12E$-$17,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{2E728C}\color{white}3.10,\cellcolor[HTML]{5EC962}7.94E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.57,\cellcolor[HTML]{38588B}\color{white}6.38E$-$18,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{316B8B}\color{white}3.26,\cellcolor[HTML]{58C366}7.77E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{365F8B}\color{white}4.39E$-$16,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{316B8B}\color{white}3.14,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_3^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{33658B}\color{white}6.86E$-$14,\cellcolor[HTML]{316B8B}\color{white}3.12,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{58C366}7.89E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.56,\cellcolor[HTML]{3B528B}\color{white}1.91E$-$23,\cellcolor[HTML]{316B8B}\color{white}3.27,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{316B8B}\color{white}3.25,\cellcolor[HTML]{58C366}7.79E$-$01
$f_4^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{316B8B}\color{white}9.44E$-$14,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{5EC962}7.97E$-$01
$f_4^\beta$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{365F8B}\color{white}2.62E$-$16,\cellcolor[HTML]{316B8B}\color{white}3.17,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{5EC962}8.06E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3D4280}\color{white}0.58,\cellcolor[HTML]{3B528B}\color{white}6.12E$-$22,\cellcolor[HTML]{316B8B}\color{white}3.20,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{33658B}\color{white}3.38,\cellcolor[HTML]{58C366}7.74E$-$01
$f_5$,\cellcolor[HTML]{3C4A85}\color{white}0.56,\cellcolor[HTML]{3B528B}\color{white}1.05E$-$23,\cellcolor[HTML]{33658B}\color{white}3.41,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{33658B}\color{white}3.40,\cellcolor[HTML]{58C366}7.82E$-$01


==> tab42_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.12E$-$01
$f_2^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{46B373}7.17E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.87E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{2D9C84}6.45E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{46B373}7.10E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.95E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{39A77B}6.79E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.48E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{26848C}\color{white}5.69E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{46B373}7.13E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.15,\cellcolor[HTML]{FDE725}9.13E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{21918C}\color{white}6.05E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.29E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{3D4280}\color{white}3.38E$-$01


==> tab42_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{46B373}7.19E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.23E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{39A77B}6.87E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}7.23E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.06E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{39A77B}6.73E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.38E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}5.84E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{279788}6.29E$-$01


==> tab43_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40AD77}6.98E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.37E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.13E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.78E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{33A27F}6.58E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{26848C}\color{white}5.52E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}7.05E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.87E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{39A77B}6.86E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}4.95E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{248B8C}\color{white}5.75E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.59E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{40AD77}7.03E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{2B788C}\color{white}5.27E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.55E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{3B528B}\color{white}3.92E$-$01


==> tab43_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.18E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{46B373}7.19E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{33A27F}6.68E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.03E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{46B373}7.24E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.69E$-$01,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{39A77B}6.82E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{52BE6A}7.65E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.08E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{2D9C84}6.49E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{2D9C84}6.36E$-$01


==> tab44_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{40AD77}6.94E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.87E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}7.07E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.97E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{39A77B}6.73E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{297E8C}\color{white}5.42E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.97E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{40AD77}7.07E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.81E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{33A27F}6.67E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.71E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{316B8B}\color{white}4.78E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.11E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.77E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{40AD77}6.96E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.68E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{39A77B}6.88E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.88E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{40AD77}6.92E$-$01


==> tab44_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.25E$-$01,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{4CB86F}7.34E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.25E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{46B373}7.29E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}7.79E$-$01,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{33A27F}6.62E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.21E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{4CB86F}7.37E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.77E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{279788}6.15E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{40AD77}7.08E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.63E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{46B373}7.27E$-$01


==> tab45_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{4CB86F}0.23,\cellcolor[HTML]{297E8C}\color{white}4.81E$-$07,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{40AD77}1.59,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{248B8C}\color{white}5.73E$-$01
$f_2^\alpha$,\cellcolor[HTML]{52BE6A}0.22,\cellcolor[HTML]{297E8C}\color{white}4.64E$-$07,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{39A77B}1.67,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}6.93E$-$01
$f_2^\beta$,\cellcolor[HTML]{4CB86F}0.23,\cellcolor[HTML]{297E8C}\color{white}1.54E$-$07,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{2D9C84}1.81,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.18E$-$01
$f_2^\gamma$,\cellcolor[HTML]{4CB86F}0.23,\cellcolor[HTML]{297E8C}\color{white}2.80E$-$08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{21918C}\color{white}2.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_3^\alpha$,\cellcolor[HTML]{39A77B}0.26,\cellcolor[HTML]{297E8C}\color{white}4.29E$-$07,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{39A77B}1.65,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{40AD77}7.03E$-$01
$f_3^\beta$,\cellcolor[HTML]{4CB86F}0.23,\cellcolor[HTML]{297E8C}\color{white}3.37E$-$07,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{33A27F}1.76,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{46B373}7.17E$-$01
$f_3^\gamma$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{2B788C}\color{white}4.65E$-$09,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{21918C}\color{white}1.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_4^\alpha$,\cellcolor[HTML]{58C366}0.21,\cellcolor[HTML]{248B8C}\color{white}1.78E$-$04,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{40AD77}1.59,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_4^\beta$,\cellcolor[HTML]{52BE6A}0.22,\cellcolor[HTML]{297E8C}\color{white}2.00E$-$07,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{33A27F}1.78,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{46B373}7.15E$-$01
$f_4^\gamma$,\cellcolor[HTML]{52BE6A}0.22,\cellcolor[HTML]{2B788C}\color{white}1.33E$-$08,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{21918C}\color{white}1.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_5$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{3B528B}\color{white}8.28E$-$29,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{297E8C}\color{white}2.56,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{46B373}7.19E$-$01


==> tab45_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{248B8C}\color{white}4.58E$-$04,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{46B373}1.52,\cellcolor[HTML]{26848C}\color{white}2.31,\cellcolor[HTML]{440154}\color{white}7.03E$-$02
$f_2^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{248B8C}\color{white}5.76E$-$04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.71,\cellcolor[HTML]{21918C}\color{white}2.01,\cellcolor[HTML]{248B8C}\color{white}2.14,\cellcolor[HTML]{440154}\color{white}7.76E$-$02
$f_2^\beta$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{26848C}\color{white}3.87E$-$05,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{26848C}\color{white}2.30,\cellcolor[HTML]{21918C}\color{white}2.00,\cellcolor[HTML]{440154}\color{white}7.94E$-$02
$f_2^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{297E8C}\color{white}2.81E$-$07,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{297E8C}\color{white}2.52,\cellcolor[HTML]{248B8C}\color{white}2.10,\cellcolor[HTML]{440154}\color{white}7.76E$-$02
$f_3^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{297E8C}\color{white}1.21E$-$06,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{248B8C}\color{white}2.22,\cellcolor[HTML]{21918C}\color{white}2.07,\cellcolor[HTML]{440154}\color{white}7.89E$-$02
$f_3^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.41,\cellcolor[HTML]{248B8C}\color{white}1.18E$-$04,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{21918C}\color{white}2.03,\cellcolor[HTML]{21918C}\color{white}2.04,\cellcolor[HTML]{440154}\color{white}8.28E$-$02
$f_3^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{26848C}\color{white}5.84E$-$06,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{26848C}\color{white}2.44,\cellcolor[HTML]{21918C}\color{white}2.07,\cellcolor[HTML]{440154}\color{white}7.64E$-$02
$f_4^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{26848C}\color{white}6.38E$-$05,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{21918C}\color{white}2.09,\cellcolor[HTML]{21918C}\color{white}2.03,\cellcolor[HTML]{440154}\color{white}8.42E$-$02
$f_4^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{26848C}\color{white}5.39E$-$05,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{248B8C}\color{white}2.10,\cellcolor[HTML]{248B8C}\color{white}2.14,\cellcolor[HTML]{440154}\color{white}7.43E$-$02
$f_4^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{26848C}\color{white}4.39E$-$05,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{297E8C}\color{white}2.51,\cellcolor[HTML]{248B8C}\color{white}2.13,\cellcolor[HTML]{440154}\color{white}7.62E$-$02
$f_5$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{316B8B}\color{white}6.18E$-$13,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{33658B}\color{white}3.43,\cellcolor[HTML]{21918C}\color{white}1.99,\cellcolor[HTML]{440154}\color{white}7.83E$-$02


==> tab46_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.52E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{46B373}7.17E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.33E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{46B373}7.30E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{46B373}7.20E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{39A77B}6.80E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{46B373}7.28E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{46B373}7.21E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.45E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{279788}6.30E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.56E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.30E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{2D9C84}6.32E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{3C4A85}\color{white}3.84E$-$01


==> tab46_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.28E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{52BE6A}7.52E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.40E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}7.14E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.74E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}3.96E$-$01,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.74E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{46B373}7.22E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.51E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{58C366}7.80E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.45E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.85E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{52BE6A}1.34,\cellcolor[HTML]{21918C}\color{white}6.10E$-$01


==> tab47_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{52BE6A}7.53E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.10E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_2^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}8.44E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{40AD77}7.01E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.52E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.71E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{279788}6.28E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.75E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_4^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}4.30E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{2D9C84}6.50E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.77E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{3B528B}\color{white}3.95E$-$01


==> tab47_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{58C366}7.73E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{58C366}7.77E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.56E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.70E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{46B373}7.29E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.95E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{58C366}7.73E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.70E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{58C366}7.86E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{46B373}7.12E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{58C366}7.78E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}7.09E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{58C366}7.76E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.85E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{40AD77}7.09E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.59E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{2D9C84}6.31E$-$01


==> tab48_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{248B8C}\color{white}0.33,\cellcolor[HTML]{33658B}\color{white}1.41E$-$14,\cellcolor[HTML]{33A27F}1.76,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2D9C84}1.85,\cellcolor[HTML]{440154}\color{white}3.35E$-$02
$f_2^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}4.08E$-$37,\cellcolor[HTML]{297E8C}\color{white}2.58,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{26848C}\color{white}2.34,\cellcolor[HTML]{279788}6.20E$-$01
$f_2^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}6.66E$-$40,\cellcolor[HTML]{26848C}\color{white}2.44,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{26848C}\color{white}2.33,\cellcolor[HTML]{279788}6.26E$-$01
$f_2^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.41,\cellcolor[HTML]{3B528B}\color{white}5.28E$-$40,\cellcolor[HTML]{26848C}\color{white}2.42,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{26848C}\color{white}2.48,\cellcolor[HTML]{2B788C}\color{white}5.20E$-$01
$f_3^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}4.34E$-$33,\cellcolor[HTML]{248B8C}\color{white}2.29,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{26848C}\color{white}2.31,\cellcolor[HTML]{33A27F}6.54E$-$01
$f_3^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}6.69E$-$36,\cellcolor[HTML]{248B8C}\color{white}2.27,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{248B8C}\color{white}2.19,\cellcolor[HTML]{33A27F}6.58E$-$01
$f_3^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{3B528B}\color{white}5.28E$-$60,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{3C4A85}\color{white}3.65E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.37,\cellcolor[HTML]{3B528B}\color{white}5.17E$-$40,\cellcolor[HTML]{26848C}\color{white}2.46,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{26848C}\color{white}2.41,\cellcolor[HTML]{2D9C84}6.33E$-$01
$f_4^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}6.63E$-$41,\cellcolor[HTML]{26848C}\color{white}2.32,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{26848C}\color{white}2.41,\cellcolor[HTML]{33A27F}6.56E$-$01
$f_4^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}2.43E$-$61,\cellcolor[HTML]{297E8C}\color{white}2.55,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{3D4280}\color{white}3.44E$-$01
$f_5$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}7.49E$-$85,\cellcolor[HTML]{316B8B}\color{white}3.13,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{3D4280}\color{white}3.26E$-$01


==> tab48_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{248B8C}\color{white}0.31,\cellcolor[HTML]{248B8C}\color{white}9.59E$-$05,\cellcolor[HTML]{26848C}\color{white}2.43,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{279788}1.91,\cellcolor[HTML]{440154}\color{white}1.15E$-$01
$f_2^\alpha$,\cellcolor[HTML]{26848C}\color{white}0.33,\cellcolor[HTML]{248B8C}\color{white}8.75E$-$04,\cellcolor[HTML]{248B8C}\color{white}2.18,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{248B8C}\color{white}2.13,\cellcolor[HTML]{39A77B}6.74E$-$01
$f_2^\beta$,\cellcolor[HTML]{21918C}\color{white}0.31,\cellcolor[HTML]{248B8C}\color{white}2.43E$-$03,\cellcolor[HTML]{21918C}\color{white}2.04,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{248B8C}\color{white}2.17,\cellcolor[HTML]{39A77B}6.82E$-$01
$f_2^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{297E8C}\color{white}9.56E$-$07,\cellcolor[HTML]{248B8C}\color{white}2.11,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{2D9C84}6.36E$-$01
$f_3^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{248B8C}\color{white}3.52E$-$04,\cellcolor[HTML]{248B8C}\color{white}2.25,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{248B8C}\color{white}2.12,\cellcolor[HTML]{40AD77}7.02E$-$01
$f_3^\beta$,\cellcolor[HTML]{248B8C}\color{white}0.33,\cellcolor[HTML]{248B8C}\color{white}5.28E$-$04,\cellcolor[HTML]{26848C}\color{white}2.36,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{248B8C}\color{white}2.13,\cellcolor[HTML]{46B373}7.18E$-$01
$f_3^\gamma$,\cellcolor[HTML]{26848C}\color{white}0.33,\cellcolor[HTML]{297E8C}\color{white}1.86E$-$07,\cellcolor[HTML]{26848C}\color{white}2.32,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{2E728C}\color{white}5.06E$-$01
$f_4^\alpha$,\cellcolor[HTML]{21918C}\color{white}0.31,\cellcolor[HTML]{26848C}\color{white}1.89E$-$05,\cellcolor[HTML]{248B8C}\color{white}2.13,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{26848C}\color{white}2.41,\cellcolor[HTML]{39A77B}6.73E$-$01
$f_4^\beta$,\cellcolor[HTML]{26848C}\color{white}0.34,\cellcolor[HTML]{26848C}\color{white}2.16E$-$06,\cellcolor[HTML]{26848C}\color{white}2.48,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{248B8C}\color{white}2.23,\cellcolor[HTML]{46B373}7.12E$-$01
$f_4^\gamma$,\cellcolor[HTML]{248B8C}\color{white}0.31,\cellcolor[HTML]{248B8C}\color{white}2.19E$-$04,\cellcolor[HTML]{279788}1.90,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{26848C}\color{white}2.47,\cellcolor[HTML]{2E728C}\color{white}5.06E$-$01
$f_5$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{297E8C}\color{white}2.04E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{2B788C}\color{white}5.11E$-$01


==> tab49_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}1.05E$-$116,\cellcolor[HTML]{365F8B}\color{white}3.55,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{21918C}\color{white}5.91E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}2.97E$-$153,\cellcolor[HTML]{365F8B}\color{white}3.57,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{38588B}\color{white}3.74,\cellcolor[HTML]{7ECF56}8.33E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}2.60E$-$191,\cellcolor[HTML]{3B528B}\color{white}3.92,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{3B528B}\color{white}3.97,\cellcolor[HTML]{6ECC5C}8.23E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}1.61E$-$227,\cellcolor[HTML]{3B528B}\color{white}4.12,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{3B528B}\color{white}4.11,\cellcolor[HTML]{6ECC5C}8.23E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{3B528B}\color{white}3.25E$-$164,\cellcolor[HTML]{38588B}\color{white}3.74,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{365F8B}\color{white}3.64,\cellcolor[HTML]{6ECC5C}8.25E$-$01
$f_3^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}1.13E$-$191,\cellcolor[HTML]{3B528B}\color{white}4.05,\cellcolor[HTML]{FDE725}0.70,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{38588B}\color{white}3.81,\cellcolor[HTML]{5EC962}8.02E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{3B528B}\color{white}7.32E$-$250,\cellcolor[HTML]{3B528B}\color{white}4.18,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{3B528B}\color{white}4.22,\cellcolor[HTML]{5EC962}8.09E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}2.80E$-$161,\cellcolor[HTML]{365F8B}\color{white}3.68,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{365F8B}\color{white}3.64,\cellcolor[HTML]{6ECC5C}8.26E$-$01
$f_4^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}9.96E$-$201,\cellcolor[HTML]{38588B}\color{white}3.88,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{FDE725}0.70,\cellcolor[HTML]{3B528B}\color{white}4.04,\cellcolor[HTML]{58C366}7.82E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{3B528B}\color{white}1.85E$-$234,\cellcolor[HTML]{3B528B}\color{white}4.15,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{3B528B}\color{white}4.16,\cellcolor[HTML]{6ECC5C}8.14E$-$01
$f_5$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}1.17E$-$244,\cellcolor[HTML]{3B528B}\color{white}4.26,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{3B528B}\color{white}4.23,\cellcolor[HTML]{7ECF56}8.32E$-$01


==> tab49_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3C4A85}\color{white}0.56,\cellcolor[HTML]{3B528B}\color{white}1.76E$-$21,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{33658B}\color{white}3.48,\cellcolor[HTML]{316B8B}\color{white}4.83E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}5.78E$-$27,\cellcolor[HTML]{3B528B}\color{white}3.99,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{33658B}\color{white}3.30,\cellcolor[HTML]{40AD77}7.09E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{3B528B}\color{white}1.27E$-$36,\cellcolor[HTML]{3B528B}\color{white}4.06,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{38588B}\color{white}3.87,\cellcolor[HTML]{40AD77}6.98E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{3B528B}\color{white}1.59E$-$34,\cellcolor[HTML]{3B528B}\color{white}4.16,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{3B528B}\color{white}4.10,\cellcolor[HTML]{39A77B}6.80E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.71,\cellcolor[HTML]{3B528B}\color{white}1.78E$-$30,\cellcolor[HTML]{316B8B}\color{white}3.22,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{3B528B}\color{white}4.08,\cellcolor[HTML]{40AD77}6.94E$-$01
$f_3^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}1.71E$-$35,\cellcolor[HTML]{3B528B}\color{white}3.96,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{FDE725}0.67,\cellcolor[HTML]{3B528B}\color{white}3.92,\cellcolor[HTML]{39A77B}6.76E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}3.01E$-$36,\cellcolor[HTML]{3B528B}\color{white}4.24,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{3B528B}\color{white}4.20,\cellcolor[HTML]{33A27F}6.64E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}3.29E$-$26,\cellcolor[HTML]{38588B}\color{white}3.88,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.71,\cellcolor[HTML]{33658B}\color{white}3.46,\cellcolor[HTML]{40AD77}6.91E$-$01
$f_4^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}7.05E$-$32,\cellcolor[HTML]{3B528B}\color{white}3.95,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{3B528B}\color{white}3.99,\cellcolor[HTML]{39A77B}6.79E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{3B528B}\color{white}5.34E$-$39,\cellcolor[HTML]{3B528B}\color{white}4.24,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{3B528B}\color{white}4.14,\cellcolor[HTML]{39A77B}6.73E$-$01
$f_5$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{3B528B}\color{white}9.50E$-$42,\cellcolor[HTML]{3B528B}\color{white}4.26,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{3B528B}\color{white}4.18,\cellcolor[HTML]{40AD77}6.90E$-$01


==> tab4_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.83E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{58C366}7.76E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.27E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.50E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.47E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.40E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{46B373}7.26E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.45E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{297E8C}\color{white}5.30E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.04E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}7.76E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{52BE6A}7.54E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.15E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{52BE6A}7.53E$-$01


==> tab4_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.04,\cellcolor[HTML]{FDE725}8.50E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{58C366}7.77E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}7.89E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.61E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{58C366}7.72E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.32E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}2.17E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{58C366}7.73E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.11E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{33A27F}6.59E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.10E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{58C366}7.76E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.68E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{58C366}7.75E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{4CB86F}7.50E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{52BE6A}7.67E$-$01


==> tab50_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{40216A}\color{white}2.05E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{21918C}\color{white}6.06E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{2D9C84}6.41E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.94E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{248B8C}\color{white}5.88E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{279788}6.17E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.65E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{2D9C84}6.49E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.51E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{297E8C}\color{white}5.44E$-$01
$f_4^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.91E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{248B8C}\color{white}5.86E$-$01
$f_4^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{2D9C84}6.38E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.41E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{297E8C}\color{white}5.41E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.63E$-$01,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{365F8B}\color{white}4.45E$-$01


==> tab50_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}4.06E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{3C4A85}\color{white}3.65E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.77E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{40AD77}6.96E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.51E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{52BE6A}7.52E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{46B373}7.30E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.50E$-$01,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.33E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{4CB86F}7.39E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.14E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{46B373}7.11E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.08E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{46B373}7.22E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}5.32E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{40AD77}6.93E$-$01


==> tab51_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}6.06,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{3E3A7A}\color{white}5.94,\cellcolor[HTML]{43095A}\color{white}1.40E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.96,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{3E3A7A}\color{white}6.04,\cellcolor[HTML]{43095A}\color{white}1.37E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}6.04,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{3E3A7A}\color{white}5.94,\cellcolor[HTML]{440154}\color{white}5.30E$-$02
$f_2^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3F3275}\color{white}6.15,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{3F3275}\color{white}6.25,\cellcolor[HTML]{440154}\color{white}1.24E$-$02
$f_3^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.97,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{3E3A7A}\color{white}6.08,\cellcolor[HTML]{43095A}\color{white}1.33E$-$01
$f_3^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.88,\cellcolor[HTML]{FDE725}0.50,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{3E3A7A}\color{white}5.94,\cellcolor[HTML]{440154}\color{white}4.17E$-$02
$f_3^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3F3275}\color{white}6.44,\cellcolor[HTML]{FDE725}0.42,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{3F3275}\color{white}6.39,\cellcolor[HTML]{440154}\color{white}1.04E$-$02
$f_4^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}6.06,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{3E3A7A}\color{white}5.96,\cellcolor[HTML]{43095A}\color{white}1.36E$-$01
$f_4^\beta$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.95,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{FDE725}0.49,\cellcolor[HTML]{3E3A7A}\color{white}5.97,\cellcolor[HTML]{440154}\color{white}4.16E$-$02
$f_4^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3F3275}\color{white}6.65,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{3F3275}\color{white}6.54,\cellcolor[HTML]{440154}\color{white}8.64E$-$03
$f_5$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{40216A}\color{white}7.77,\cellcolor[HTML]{FDE725}0.24,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{40216A}\color{white}7.80,\cellcolor[HTML]{42115F}\color{white}1.53E$-$01


==> tab51_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}1.21E$-$84,\cellcolor[HTML]{3D4280}\color{white}5.29,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{FDE725}0.59,\cellcolor[HTML]{3E3A7A}\color{white}5.92,\cellcolor[HTML]{43095A}\color{white}1.34E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}7.40E$-$86,\cellcolor[HTML]{3E3A7A}\color{white}5.61,\cellcolor[HTML]{FDE725}0.51,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{3D4280}\color{white}5.48,\cellcolor[HTML]{43095A}\color{white}1.23E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}5.40E$-$91,\cellcolor[HTML]{3E3A7A}\color{white}5.55,\cellcolor[HTML]{FDE725}0.50,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{3E3A7A}\color{white}5.68,\cellcolor[HTML]{440154}\color{white}6.00E$-$02
$f_2^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}2.21E$-$91,\cellcolor[HTML]{3E3A7A}\color{white}5.53,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{FDE725}0.58,\cellcolor[HTML]{3E3A7A}\color{white}5.50,\cellcolor[HTML]{440154}\color{white}1.54E$-$02
$f_3^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}1.52E$-$83,\cellcolor[HTML]{3D4280}\color{white}5.29,\cellcolor[HTML]{FDE725}0.51,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{3E3A7A}\color{white}5.66,\cellcolor[HTML]{43095A}\color{white}1.24E$-$01
$f_3^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}1.13E$-$76,\cellcolor[HTML]{3E3A7A}\color{white}5.67,\cellcolor[HTML]{FDE725}0.52,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{3D4280}\color{white}5.44,\cellcolor[HTML]{440154}\color{white}5.49E$-$02
$f_3^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}4.87E$-$108,\cellcolor[HTML]{3E3A7A}\color{white}6.00,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{3F3275}\color{white}6.16,\cellcolor[HTML]{440154}\color{white}6.36E$-$03
$f_4^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}1.33E$-$76,\cellcolor[HTML]{3E3A7A}\color{white}5.67,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{3E3A7A}\color{white}5.57,\cellcolor[HTML]{43095A}\color{white}1.31E$-$01
$f_4^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}2.67E$-$99,\cellcolor[HTML]{3E3A7A}\color{white}5.54,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{3E3A7A}\color{white}5.64,\cellcolor[HTML]{440154}\color{white}5.25E$-$02
$f_4^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}5.67E$-$103,\cellcolor[HTML]{3E3A7A}\color{white}5.95,\cellcolor[HTML]{FDE725}0.34,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{3F3275}\color{white}6.16,\cellcolor[HTML]{440154}\color{white}5.88E$-$03
$f_5$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}3.40E$-$203,\cellcolor[HTML]{40216A}\color{white}7.60,\cellcolor[HTML]{FDE725}0.20,\cellcolor[HTML]{FDE725}0.27,\cellcolor[HTML]{40216A}\color{white}7.65,\cellcolor[HTML]{440154}\color{white}1.11E$-$01


==> tab52_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{43095A}\color{white}1.41E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.09E$-$01,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{40216A}\color{white}2.27E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{3F3275}\color{white}2.95E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{3E3A7A}\color{white}3.19E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}9.67E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{402A70}\color{white}2.55E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.68E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{3E3A7A}\color{white}3.20E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.85E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{3B528B}\color{white}3.90E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.88E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40216A}\color{white}2.24E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{3E3A7A}\color{white}3.24E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{3B528B}\color{white}3.87E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}4.49E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{3B528B}\color{white}4.00E$-$01


==> tab52_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{38588B}\color{white}4.10E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{297E8C}\color{white}5.34E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{21918C}\color{white}5.91E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.45E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{21918C}\color{white}5.97E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}9.87E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{26848C}\color{white}5.65E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{2D9C84}6.33E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{33A27F}6.58E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}3.98E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{2B788C}\color{white}5.30E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{279788}6.19E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{33A27F}6.62E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{39A77B}6.73E$-$01


==> tab53_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.92E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{40AD77}7.01E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.37E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{279788}6.27E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.27E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{33A27F}6.65E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.78E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{279788}6.27E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{39A77B}6.82E$-$01
$f_3^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}7.83E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{46B373}7.18E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{2D9C84}6.38E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.38E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{39A77B}6.75E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.16E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.47E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.32E$-$01


==> tab53_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{4CB86F}7.37E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.68E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_2^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}8.10E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{46B373}7.19E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.95E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}3.71E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{58C366}7.71E$-$01
$f_4^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.44E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{40AD77}7.01E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.60E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{46B373}7.27E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.75E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{58C366}7.77E$-$01


==> tab54_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{411965}\color{white}1.87E$-$01
$f_2^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{297E8C}\color{white}5.32E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.47E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{21918C}\color{white}5.92E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.11E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{21918C}\color{white}6.06E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.64E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{279788}6.28E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{33A27F}6.55E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}4.04E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{33A27F}6.54E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{279788}6.20E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{33A27F}6.63E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{279788}6.29E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{2D9C84}6.33E$-$01


==> tab54_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}4.40E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{3D4280}\color{white}3.48E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.66E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{33A27F}6.60E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{39A77B}6.84E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{39A77B}6.88E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{40AD77}7.01E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.26E$-$01,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{46B373}7.25E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.96E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{46B373}7.21E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{40AD77}6.91E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{46B373}7.12E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{52BE6A}1.37,\cellcolor[HTML]{40AD77}7.03E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.68E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{39A77B}6.82E$-$01


==> tab55_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}3.43E$-$84,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{2E728C}\color{white}4.95E$-$01
$f_2^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}4.67E$-$80,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{297E8C}\color{white}5.37E$-$01
$f_2^\beta$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}7.90E$-$82,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{26848C}\color{white}5.58E$-$01
$f_2^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}3.77E$-$75,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{248B8C}\color{white}5.82E$-$01
$f_3^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}1.32E$-$69,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{26848C}\color{white}5.60E$-$01
$f_3^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}2.84E$-$75,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{248B8C}\color{white}5.84E$-$01
$f_3^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}1.46E$-$76,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{21918C}\color{white}6.09E$-$01
$f_4^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}8.66E$-$80,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{297E8C}\color{white}5.43E$-$01
$f_4^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}1.23E$-$79,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{21918C}\color{white}5.97E$-$01
$f_4^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}7.25E$-$83,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{279788}6.19E$-$01
$f_5$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}3.80E$-$87,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{279788}6.13E$-$01


==> tab55_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2E728C}\color{white}1.60E$-$11,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{26848C}\color{white}2.46,\cellcolor[HTML]{4CB86F}7.39E$-$01
$f_2^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{2E728C}\color{white}1.51E$-$11,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_2^\beta$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{316B8B}\color{white}4.01E$-$12,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.76,\cellcolor[HTML]{46B373}7.30E$-$01
$f_2^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{2E728C}\color{white}1.23E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.90,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_3^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{2B788C}\color{white}1.59E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{297E8C}\color{white}2.67,\cellcolor[HTML]{46B373}7.27E$-$01
$f_3^\beta$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{2E728C}\color{white}1.50E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_3^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{316B8B}\color{white}3.90E$-$13,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{4CB86F}7.47E$-$01
$f_4^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{2E728C}\color{white}8.14E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_4^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}4.01E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.76,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_4^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{33658B}\color{white}3.54E$-$15,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_5$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{33658B}\color{white}3.11E$-$14,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{4CB86F}7.39E$-$01


==> tab56_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{46B373}7.15E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}6.93E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.13E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{39A77B}6.85E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.73E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{33A27F}6.69E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{40AD77}7.05E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.64E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{40AD77}6.96E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.21E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{40AD77}7.06E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}4.77E$-$01,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}6.91E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.95E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{58C366}7.71E$-$01


==> tab56_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.90E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.85E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.71E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{46B373}7.28E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.83E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.87E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.84E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.49E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{4CB86F}7.37E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}5.40E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{58C366}7.74E$-$01


==> tab57_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}4.78E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{3F3275}\color{white}2.88E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.37E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{3D4280}\color{white}3.53E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.60E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{38588B}\color{white}4.15E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{2B788C}\color{white}5.13E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{3D4280}\color{white}3.48E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.94E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{38588B}\color{white}4.12E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.27E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{297E8C}\color{white}5.31E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{3D4280}\color{white}3.37E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.92E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{3C4A85}\color{white}3.76E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{316B8B}\color{white}4.88E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.14,\cellcolor[HTML]{FDE725}6.00E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{248B8C}\color{white}5.82E$-$01


==> tab57_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{4CB86F}1.47,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{33658B}\color{white}4.66E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.34E$-$01,\cellcolor[HTML]{52BE6A}1.32,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{2B788C}\color{white}5.22E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}3.91E$-$01,\cellcolor[HTML]{4CB86F}1.42,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{26848C}\color{white}5.54E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{4CB86F}1.41,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{279788}6.29E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.66E$-$01,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{52BE6A}1.34,\cellcolor[HTML]{2E728C}\color{white}5.02E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.95E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{52BE6A}1.34,\cellcolor[HTML]{26848C}\color{white}5.59E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.58E$-$01,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{33A27F}6.57E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}5.58E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{316B8B}\color{white}4.89E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{26848C}\color{white}5.61E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{279788}6.12E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.19E$-$01,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{39A77B}6.88E$-$01


==> tab58_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.02E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{43095A}\color{white}1.41E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{42115F}\color{white}1.70E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{402A70}\color{white}2.38E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{3F3275}\color{white}2.81E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}4.80E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{42115F}\color{white}1.67E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40216A}\color{white}2.12E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{3D4280}\color{white}3.55E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{42115F}\color{white}1.63E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.30E$-$01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40216A}\color{white}2.08E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.19E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{3D4280}\color{white}3.32E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.86E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{3B528B}\color{white}3.97E$-$01


==> tab58_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}3.47E$-$01,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{38588B}\color{white}4.12E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{316B8B}\color{white}4.73E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.04,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{297E8C}\color{white}5.45E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}9.05E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{248B8C}\color{white}5.89E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}2.63E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{33658B}\color{white}4.64E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{2B788C}\color{white}5.29E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}4.62E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{2D9C84}6.49E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}8.27E$-$01,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{33658B}\color{white}4.53E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{52BE6A}1.37,\cellcolor[HTML]{2E728C}\color{white}5.05E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.61E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{2D9C84}6.37E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.04,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{39A77B}6.74E$-$01


==> tab59_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{3B528B}\color{white}5.38E$-$67,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{297E8C}\color{white}2.66,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}5.77E$-$71,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_2^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{3B528B}\color{white}3.09E$-$76,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{6ECC5C}8.22E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}1.53E$-$80,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{7ECF56}8.33E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}7.49E$-$68,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{5EC962}7.90E$-$01
$f_3^\beta$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}2.06E$-$81,\cellcolor[HTML]{2B788C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{7ECF56}8.38E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}2.66E$-$90,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{8ED250}8.68E$-$01
$f_4^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}3.21E$-$66,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{58C366}7.88E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}5.72E$-$90,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{7ECF56}8.41E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}6.03E$-$83,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{9ED54A}8.75E$-$01
$f_5$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}6.17E$-$77,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{9ED54A}8.77E$-$01


==> tab59_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2B788C}\color{white}8.93E$-$09,\cellcolor[HTML]{26848C}\color{white}2.44,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{297E8C}\color{white}2.51,\cellcolor[HTML]{8ED250}8.65E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2B788C}\color{white}1.20E$-$08,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{297E8C}\color{white}2.60,\cellcolor[HTML]{8ED250}8.63E$-$01
$f_2^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2B788C}\color{white}3.90E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.58,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2B788C}\color{white}2.70,\cellcolor[HTML]{8ED250}8.63E$-$01
$f_2^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{297E8C}\color{white}1.05E$-$07,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{8ED250}8.63E$-$01
$f_3^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{2B788C}\color{white}3.50E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.65,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{297E8C}\color{white}2.60,\cellcolor[HTML]{7ECF56}8.44E$-$01
$f_3^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}1.77E$-$12,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_3^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.41,\cellcolor[HTML]{2E728C}\color{white}7.12E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{8ED250}8.58E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{2B788C}\color{white}1.70E$-$08,\cellcolor[HTML]{297E8C}\color{white}2.51,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{2B788C}\color{white}2.70,\cellcolor[HTML]{7ECF56}8.49E$-$01
$f_4^\beta$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{2E728C}\color{white}2.65E$-$11,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_4^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{2E728C}\color{white}1.19E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_5$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2B788C}\color{white}4.72E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{8ED250}8.68E$-$01


==> tab5_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.35E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}7.11E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.17E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}7.06E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{39A77B}6.84E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.24E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.70E$-$01,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{33A27F}6.63E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.11E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{46B373}7.17E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.10E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{2D9C84}6.41E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.14,\cellcolor[HTML]{FDE725}5.88E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{39A77B}6.83E$-$01


==> tab5_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.48E$-$01,\cellcolor[HTML]{52BE6A}1.38,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.66E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.43E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.26E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.55E$-$01,\cellcolor[HTML]{58C366}1.32,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}3.74E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.03E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{40AD77}7.08E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{46B373}7.27E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{40AD77}7.03E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.40E$-$01,\cellcolor[HTML]{52BE6A}1.34,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{4CB86F}7.31E$-$01


==> tab60_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{3B528B}\color{white}1.26E$-$63,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{297E8C}\color{white}2.68,\cellcolor[HTML]{2D9C84}6.30E$-$01
$f_2^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}5.54E$-$76,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{2D9C84}6.42E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}4.87E$-$75,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{2D9C84}6.39E$-$01
$f_2^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{3B528B}\color{white}1.50E$-$74,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{279788}6.23E$-$01
$f_3^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}3.01E$-$61,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{2D9C84}6.50E$-$01
$f_3^\beta$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}1.93E$-$73,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{21918C}\color{white}6.09E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}4.21E$-$73,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{21918C}\color{white}6.03E$-$01
$f_4^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}4.15E$-$71,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{2D9C84}6.41E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}1.13E$-$82,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{279788}6.17E$-$01
$f_4^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}5.41E$-$76,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{21918C}\color{white}5.97E$-$01
$f_5$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{3B528B}\color{white}2.38E$-$67,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{248B8C}\color{white}5.81E$-$01


==> tab60_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2E728C}\color{white}0.41,\cellcolor[HTML]{297E8C}\color{white}1.01E$-$06,\cellcolor[HTML]{297E8C}\color{white}2.53,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{5EC962}8.04E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{297E8C}\color{white}6.33E$-$08,\cellcolor[HTML]{297E8C}\color{white}2.62,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{297E8C}\color{white}2.64,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_2^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{2B788C}\color{white}4.88E$-$09,\cellcolor[HTML]{26848C}\color{white}2.45,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{5EC962}8.08E$-$01
$f_2^\gamma$,\cellcolor[HTML]{2B788C}\color{white}0.39,\cellcolor[HTML]{2B788C}\color{white}1.66E$-$08,\cellcolor[HTML]{297E8C}\color{white}2.61,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{297E8C}\color{white}2.68,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_3^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2B788C}\color{white}4.06E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.62,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{5EC962}8.02E$-$01
$f_3^\beta$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{2B788C}\color{white}7.90E$-$10,\cellcolor[HTML]{297E8C}\color{white}2.65,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.76,\cellcolor[HTML]{58C366}7.74E$-$01
$f_3^\gamma$,\cellcolor[HTML]{297E8C}\color{white}0.37,\cellcolor[HTML]{297E8C}\color{white}7.13E$-$07,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{297E8C}\color{white}2.67,\cellcolor[HTML]{58C366}7.77E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{2B788C}\color{white}3.08E$-$09,\cellcolor[HTML]{26848C}\color{white}2.46,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{5EC962}8.03E$-$01
$f_4^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.41,\cellcolor[HTML]{2E728C}\color{white}2.25E$-$10,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{5EC962}7.92E$-$01
$f_4^\gamma$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{26848C}\color{white}1.51E$-$06,\cellcolor[HTML]{297E8C}\color{white}2.52,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{297E8C}\color{white}2.70,\cellcolor[HTML]{5EC962}7.94E$-$01
$f_5$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{2B788C}\color{white}1.20E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.66,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{58C366}7.84E$-$01


==> tab61_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{58C366}7.89E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{8ED250}8.66E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}5.26E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{8ED250}8.66E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}5.58E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}8.10E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.11E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}8.01E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.98E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}8.05E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{5EC962}8.05E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{6ECC5C}8.24E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{AED844}9.10E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}7.56E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}9.80E$-$01


==> tab61_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{6ECC5C}8.12E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.67E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{9ED54A}8.76E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{9ED54A}8.78E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{9ED54A}8.86E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{7ECF56}8.42E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{6ECC5C}8.15E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{7ECF56}8.35E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.79E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{6ECC5C}8.20E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.88E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{6ECC5C}8.28E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}8.27E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{BDDB3D}9.15E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}9.71E$-$01


==> tab62_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{21918C}\color{white}2.10,\cellcolor[HTML]{FDE725}0.42,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{43095A}\color{white}9.36,\cellcolor[HTML]{316B8B}\color{white}4.80E$-$01
$f_2^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{21918C}\color{white}2.00,\cellcolor[HTML]{FDE725}0.41,\cellcolor[HTML]{FDE725}0.57,\cellcolor[HTML]{43095A}\color{white}9.29,\cellcolor[HTML]{316B8B}\color{white}4.89E$-$01
$f_2^\beta$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{21918C}\color{white}2.06,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{43095A}\color{white}9.22,\cellcolor[HTML]{2E728C}\color{white}5.06E$-$01
$f_2^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{2D9C84}1.86,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{43095A}\color{white}9.47,\cellcolor[HTML]{2B788C}\color{white}5.18E$-$01
$f_3^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{21918C}\color{white}1.97,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.57,\cellcolor[HTML]{43095A}\color{white}9.39,\cellcolor[HTML]{2E728C}\color{white}5.02E$-$01
$f_3^\beta$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{2D9C84}1.82,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{43095A}\color{white}9.56,\cellcolor[HTML]{2E728C}\color{white}5.05E$-$01
$f_3^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{279788}1.90,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{43095A}\color{white}9.45,\cellcolor[HTML]{297E8C}\color{white}5.31E$-$01
$f_4^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{21918C}\color{white}1.96,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{43095A}\color{white}9.39,\cellcolor[HTML]{316B8B}\color{white}4.80E$-$01
$f_4^\beta$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{279788}1.93,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{43095A}\color{white}9.36,\cellcolor[HTML]{2E728C}\color{white}5.00E$-$01
$f_4^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{21918C}\color{white}1.98,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{43095A}\color{white}9.40,\cellcolor[HTML]{2B788C}\color{white}5.14E$-$01
$f_5$,\cellcolor[HTML]{402A70}\color{white}0.76,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{279788}1.92,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.57,\cellcolor[HTML]{43095A}\color{white}9.36,\cellcolor[HTML]{2E728C}\color{white}5.03E$-$01


==> tab62_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}1.15E$-$127,\cellcolor[HTML]{2D9C84}1.84,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{411965}\color{white}8.35,\cellcolor[HTML]{248B8C}\color{white}5.77E$-$01
$f_2^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}1.16E$-$131,\cellcolor[HTML]{279788}1.88,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{411965}\color{white}8.39,\cellcolor[HTML]{248B8C}\color{white}5.71E$-$01
$f_2^\beta$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}3.33E$-$102,\cellcolor[HTML]{2D9C84}1.86,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{411965}\color{white}8.36,\cellcolor[HTML]{279788}6.26E$-$01
$f_2^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}1.03E$-$120,\cellcolor[HTML]{33A27F}1.76,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{FDE725}0.52,\cellcolor[HTML]{411965}\color{white}8.50,\cellcolor[HTML]{21918C}\color{white}6.02E$-$01
$f_3^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}2.15E$-$109,\cellcolor[HTML]{2D9C84}1.83,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{FDE725}0.51,\cellcolor[HTML]{411965}\color{white}8.35,\cellcolor[HTML]{21918C}\color{white}5.91E$-$01
$f_3^\beta$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}1.29E$-$112,\cellcolor[HTML]{2D9C84}1.86,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{FDE725}0.52,\cellcolor[HTML]{411965}\color{white}8.27,\cellcolor[HTML]{21918C}\color{white}5.96E$-$01
$f_3^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}4.15E$-$103,\cellcolor[HTML]{279788}1.91,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{411965}\color{white}8.32,\cellcolor[HTML]{26848C}\color{white}5.67E$-$01
$f_4^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}1.21E$-$104,\cellcolor[HTML]{21918C}\color{white}2.04,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{411965}\color{white}8.06,\cellcolor[HTML]{248B8C}\color{white}5.87E$-$01
$f_4^\beta$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}9.71E$-$97,\cellcolor[HTML]{279788}1.95,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{411965}\color{white}8.15,\cellcolor[HTML]{279788}6.15E$-$01
$f_4^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}2.18E$-$129,\cellcolor[HTML]{279788}1.93,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{411965}\color{white}8.28,\cellcolor[HTML]{248B8C}\color{white}5.85E$-$01
$f_5$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}5.69E$-$121,\cellcolor[HTML]{2D9C84}1.87,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{411965}\color{white}8.34,\cellcolor[HTML]{248B8C}\color{white}5.82E$-$01


==> tab63_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}7.65E$-$207,\cellcolor[HTML]{3B528B}\color{white}3.97,\cellcolor[HTML]{FDE725}0.67,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{3B528B}\color{white}3.94,\cellcolor[HTML]{26848C}\color{white}5.55E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}5.61E$-$201,\cellcolor[HTML]{3B528B}\color{white}4.10,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{38588B}\color{white}3.88,\cellcolor[HTML]{21918C}\color{white}5.97E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.68,\cellcolor[HTML]{3B528B}\color{white}1.73E$-$202,\cellcolor[HTML]{3B528B}\color{white}4.01,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{3B528B}\color{white}3.95,\cellcolor[HTML]{279788}6.29E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}2.19E$-$213,\cellcolor[HTML]{3B528B}\color{white}4.03,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{3B528B}\color{white}4.06,\cellcolor[HTML]{2D9C84}6.38E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}2.61E$-$212,\cellcolor[HTML]{3B528B}\color{white}4.05,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{38588B}\color{white}3.84,\cellcolor[HTML]{248B8C}\color{white}5.83E$-$01
$f_3^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}7.20E$-$197,\cellcolor[HTML]{3B528B}\color{white}4.03,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{3B528B}\color{white}4.02,\cellcolor[HTML]{279788}6.15E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}6.35E$-$226,\cellcolor[HTML]{3B528B}\color{white}4.02,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{3B528B}\color{white}4.13,\cellcolor[HTML]{33A27F}6.57E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}1.87E$-$186,\cellcolor[HTML]{3B528B}\color{white}3.94,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{3B528B}\color{white}4.01,\cellcolor[HTML]{26848C}\color{white}5.67E$-$01
$f_4^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.68,\cellcolor[HTML]{3B528B}\color{white}1.15E$-$197,\cellcolor[HTML]{3B528B}\color{white}3.98,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{3B528B}\color{white}4.15,\cellcolor[HTML]{279788}6.29E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.68,\cellcolor[HTML]{3B528B}\color{white}7.76E$-$210,\cellcolor[HTML]{3B528B}\color{white}4.16,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{3B528B}\color{white}4.04,\cellcolor[HTML]{33A27F}6.64E$-$01
$f_5$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}5.56E$-$223,\cellcolor[HTML]{3B528B}\color{white}4.08,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{3B528B}\color{white}4.19,\cellcolor[HTML]{33A27F}6.59E$-$01


==> tab63_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}3.04E$-$31,\cellcolor[HTML]{38588B}\color{white}3.79,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{3B528B}\color{white}3.91,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.58,\cellcolor[HTML]{3B528B}\color{white}5.24E$-$28,\cellcolor[HTML]{38588B}\color{white}3.84,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{33658B}\color{white}3.37,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_2^\beta$,\cellcolor[HTML]{3C4A85}\color{white}0.55,\cellcolor[HTML]{3B528B}\color{white}6.07E$-$24,\cellcolor[HTML]{38588B}\color{white}3.73,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{33658B}\color{white}3.46,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}1.73E$-$27,\cellcolor[HTML]{38588B}\color{white}3.72,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{365F8B}\color{white}3.62,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}4.83E$-$25,\cellcolor[HTML]{365F8B}\color{white}3.62,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{365F8B}\color{white}3.60,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_3^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}1.39E$-$28,\cellcolor[HTML]{38588B}\color{white}3.79,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{365F8B}\color{white}3.58,\cellcolor[HTML]{58C366}7.74E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}6.84E$-$34,\cellcolor[HTML]{38588B}\color{white}3.77,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{38588B}\color{white}3.76,\cellcolor[HTML]{58C366}7.80E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.57,\cellcolor[HTML]{3B528B}\color{white}4.21E$-$24,\cellcolor[HTML]{365F8B}\color{white}3.56,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{365F8B}\color{white}3.54,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_4^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.59,\cellcolor[HTML]{3B528B}\color{white}1.10E$-$26,\cellcolor[HTML]{3B528B}\color{white}3.91,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{33658B}\color{white}3.32,\cellcolor[HTML]{58C366}7.72E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}1.28E$-$28,\cellcolor[HTML]{3B528B}\color{white}3.99,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{365F8B}\color{white}3.63,\cellcolor[HTML]{58C366}7.74E$-$01
$f_5$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}6.04E$-$29,\cellcolor[HTML]{38588B}\color{white}3.73,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{38588B}\color{white}3.73,\cellcolor[HTML]{58C366}7.80E$-$01


==> tab64_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{3B528B}\color{white}6.86E$-$86,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{FDE725}0.60,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{3B528B}\color{white}3.92E$-$01
$f_2^\alpha$,\cellcolor[HTML]{26848C}\color{white}0.34,\cellcolor[HTML]{3B528B}\color{white}3.29E$-$64,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{440154}\color{white}1.10E$-$01
$f_2^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}2.03E$-$70,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{440154}\color{white}9.13E$-$02
$f_2^\gamma$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{3B528B}\color{white}1.90E$-$98,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{440154}\color{white}6.88E$-$02
$f_3^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{3B528B}\color{white}2.25E$-$55,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{411965}\color{white}1.82E$-$01
$f_3^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}4.35E$-$69,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{43095A}\color{white}1.17E$-$01
$f_3^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{3B528B}\color{white}3.10E$-$83,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{440154}\color{white}6.38E$-$02
$f_4^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.37,\cellcolor[HTML]{3B528B}\color{white}1.04E$-$73,\cellcolor[HTML]{2B788C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.67,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{3D4280}\color{white}3.43E$-$01
$f_4^\beta$,\cellcolor[HTML]{21918C}\color{white}0.30,\cellcolor[HTML]{3B528B}\color{white}9.87E$-$57,\cellcolor[HTML]{297E8C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{3C4A85}\color{white}3.56E$-$01
$f_4^\gamma$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{3B528B}\color{white}9.08E$-$51,\cellcolor[HTML]{297E8C}\color{white}2.62,\cellcolor[HTML]{FDE725}0.70,\cellcolor[HTML]{FDE725}0.71,\cellcolor[HTML]{297E8C}\color{white}2.61,\cellcolor[HTML]{3D4280}\color{white}3.37E$-$01
$f_5$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{3B528B}\color{white}1.06E$-$71,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{440154}\color{white}2.86E$-$02


==> tab64_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2E728C}\color{white}5.06E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_2^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{316B8B}\color{white}1.61E$-$13,\cellcolor[HTML]{2B788C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{FDE725}0.58,\cellcolor[HTML]{316B8B}\color{white}3.17,\cellcolor[HTML]{3E3A7A}\color{white}3.15E$-$01
$f_2^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{33658B}\color{white}3.54E$-$14,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{3F3275}\color{white}2.88E$-$01
$f_2^\gamma$,\cellcolor[HTML]{26848C}\color{white}0.33,\cellcolor[HTML]{316B8B}\color{white}1.65E$-$13,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{402A70}\color{white}2.59E$-$01
$f_3^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{33658B}\color{white}2.39E$-$14,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{FDE725}0.59,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{33658B}\color{white}4.52E$-$01
$f_3^\beta$,\cellcolor[HTML]{26848C}\color{white}0.35,\cellcolor[HTML]{316B8B}\color{white}1.66E$-$12,\cellcolor[HTML]{2E728C}\color{white}3.08,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{3C4A85}\color{white}3.64E$-$01
$f_3^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{365F8B}\color{white}3.60E$-$16,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{402A70}\color{white}2.42E$-$01
$f_4^\alpha$,\cellcolor[HTML]{248B8C}\color{white}0.32,\cellcolor[HTML]{2B788C}\color{white}1.99E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{FDE725}0.60,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{39A77B}6.81E$-$01
$f_4^\beta$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{33658B}\color{white}2.77E$-$15,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.60,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{316B8B}\color{white}3.14,\cellcolor[HTML]{39A77B}6.72E$-$01
$f_4^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{33658B}\color{white}1.67E$-$14,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{39A77B}6.70E$-$01
$f_5$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{38588B}\color{white}1.04E$-$18,\cellcolor[HTML]{2E728C}\color{white}3.10,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{316B8B}\color{white}3.10,\cellcolor[HTML]{43095A}\color{white}1.41E$-$01


==> tab65_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}4.85E$-$201,\cellcolor[HTML]{3B528B}\color{white}3.94,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{38588B}\color{white}3.87,\cellcolor[HTML]{40AD77}7.07E$-$01
$f_2^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}2.68E$-$63,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{6ECC5C}8.21E$-$01
$f_2^\beta$,\cellcolor[HTML]{21918C}\color{white}0.31,\cellcolor[HTML]{3B528B}\color{white}3.18E$-$36,\cellcolor[HTML]{26848C}\color{white}2.35,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{26848C}\color{white}2.38,\cellcolor[HTML]{6ECC5C}8.23E$-$01
$f_2^\gamma$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}5.44E$-$31,\cellcolor[HTML]{248B8C}\color{white}2.17,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{248B8C}\color{white}2.27,\cellcolor[HTML]{6ECC5C}8.19E$-$01
$f_3^\alpha$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{3B528B}\color{white}6.39E$-$102,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{316B8B}\color{white}3.15,\cellcolor[HTML]{7ECF56}8.39E$-$01
$f_3^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{3B528B}\color{white}2.82E$-$42,\cellcolor[HTML]{26848C}\color{white}2.33,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{26848C}\color{white}2.41,\cellcolor[HTML]{6ECC5C}8.23E$-$01
$f_3^\gamma$,\cellcolor[HTML]{21918C}\color{white}0.30,\cellcolor[HTML]{33658B}\color{white}1.71E$-$15,\cellcolor[HTML]{279788}1.92,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2D9C84}1.87,\cellcolor[HTML]{52BE6A}7.52E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}6.60E$-$204,\cellcolor[HTML]{3B528B}\color{white}4.12,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{38588B}\color{white}3.90,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}5.43E$-$107,\cellcolor[HTML]{316B8B}\color{white}3.27,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{316B8B}\color{white}3.24,\cellcolor[HTML]{58C366}7.90E$-$01
$f_4^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}1.71E$-$72,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{6ECC5C}8.14E$-$01
$f_5$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{365F8B}\color{white}3.01E$-$16,\cellcolor[HTML]{279788}1.94,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{279788}1.91,\cellcolor[HTML]{33A27F}6.64E$-$01


==> tab65_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}5.12E$-$29,\cellcolor[HTML]{38588B}\color{white}3.88,\cellcolor[HTML]{FDE725}0.71,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{38588B}\color{white}3.80,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_2^\alpha$,\cellcolor[HTML]{26848C}\color{white}0.35,\cellcolor[HTML]{297E8C}\color{white}8.28E$-$08,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{8ED250}8.59E$-$01
$f_2^\beta$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{248B8C}\color{white}2.28E$-$04,\cellcolor[HTML]{26848C}\color{white}2.34,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{248B8C}\color{white}2.27,\cellcolor[HTML]{8ED250}8.68E$-$01
$f_2^\gamma$,\cellcolor[HTML]{297E8C}\color{white}0.35,\cellcolor[HTML]{21918C}\color{white}5.42E$-$03,\cellcolor[HTML]{248B8C}\color{white}2.10,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{21918C}\color{white}2.06,\cellcolor[HTML]{AED844}8.99E$-$01
$f_3^\alpha$,\cellcolor[HTML]{33A27F}0.27,\cellcolor[HTML]{33658B}\color{white}4.25E$-$14,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{FDE725}0.75,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{8ED250}8.52E$-$01
$f_3^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{297E8C}\color{white}4.30E$-$07,\cellcolor[HTML]{26848C}\color{white}2.50,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{248B8C}\color{white}2.21,\cellcolor[HTML]{9ED54A}8.89E$-$01
$f_3^\gamma$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{FDE725}1.39E$-$01,\cellcolor[HTML]{33A27F}1.76,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2D9C84}1.80,\cellcolor[HTML]{9ED54A}8.90E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}2.29E$-$31,\cellcolor[HTML]{38588B}\color{white}3.81,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.67,\cellcolor[HTML]{38588B}\color{white}3.71,\cellcolor[HTML]{46B373}7.15E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{365F8B}\color{white}3.01E$-$16,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{FDE725}0.71,\cellcolor[HTML]{FDE725}0.71,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{6ECC5C}8.25E$-$01
$f_4^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{2E728C}\color{white}2.54E$-$10,\cellcolor[HTML]{297E8C}\color{white}2.64,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.74,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{7ECF56}8.34E$-$01
$f_5$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{279788}1.21E$-$02,\cellcolor[HTML]{39A77B}1.71,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{33A27F}1.79,\cellcolor[HTML]{5EC962}7.97E$-$01


==> tab66_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}1.86E$-$75,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{8ED250}8.61E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.41E$-$85,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{8ED250}8.66E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}1.96E$-$76,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{9ED54A}8.85E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}6.48E$-$86,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{9ED54A}8.86E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}8.42E$-$77,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_3^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.63E$-$87,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{8ED250}8.66E$-$01
$f_3^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}2.20E$-$82,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{9ED54A}8.81E$-$01
$f_4^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}1.59E$-$75,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{8ED250}8.56E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.92E$-$88,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}5.66E$-$99,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{9ED54A}8.74E$-$01
$f_5$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}3.49E$-$94,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{9ED54A}8.83E$-$01


==> tab66_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{316B8B}\color{white}0.41,\cellcolor[HTML]{2B788C}\color{white}1.46E$-$09,\cellcolor[HTML]{26848C}\color{white}2.43,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{9ED54A}8.79E$-$01
$f_2^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{297E8C}\color{white}5.24E$-$08,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{8ED250}8.67E$-$01
$f_2^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2B788C}\color{white}1.08E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{8ED250}8.65E$-$01
$f_2^\gamma$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{2E728C}\color{white}7.95E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{8ED250}8.61E$-$01
$f_3^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{316B8B}\color{white}1.06E$-$13,\cellcolor[HTML]{297E8C}\color{white}2.67,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_3^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2B788C}\color{white}3.35E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.76,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_3^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}1.17E$-$12,\cellcolor[HTML]{297E8C}\color{white}2.68,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{297E8C}\color{white}3.44E$-$08,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{297E8C}\color{white}2.67,\cellcolor[HTML]{8ED250}8.61E$-$01
$f_4^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{316B8B}\color{white}5.18E$-$13,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{8ED250}8.58E$-$01
$f_4^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}2.35E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{8ED250}8.58E$-$01
$f_5$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2B788C}\color{white}1.07E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{8ED250}8.61E$-$01


==> tab67_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.42E$-$96,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{6ECC5C}8.24E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}8.58E$-$88,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{8ED250}8.56E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}2.36E$-$84,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{7ECF56}8.40E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}4.25E$-$89,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{6ECC5C}8.15E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}3.04E$-$95,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.08,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_3^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}2.03E$-$89,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{8ED250}8.56E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}8.90E$-$92,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{7ECF56}8.42E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}9.59E$-$86,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{9ED54A}8.74E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.53,\cellcolor[HTML]{3B528B}\color{white}3.67E$-$96,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.16E$-$90,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.14,\cellcolor[HTML]{7ECF56}8.35E$-$01
$f_5$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}3.62E$-$89,\cellcolor[HTML]{316B8B}\color{white}3.15,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{58C366}7.83E$-$01


==> tab67_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{2E728C}\color{white}2.07E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2E728C}\color{white}3.08,\cellcolor[HTML]{7ECF56}8.31E$-$01
$f_2^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{2E728C}\color{white}3.44E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{297E8C}\color{white}2.66,\cellcolor[HTML]{8ED250}8.54E$-$01
$f_2^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{33658B}\color{white}5.56E$-$14,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{8ED250}8.50E$-$01
$f_2^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2E728C}\color{white}1.54E$-$11,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{7ECF56}8.36E$-$01
$f_3^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.41,\cellcolor[HTML]{33658B}\color{white}1.82E$-$14,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{8ED250}8.51E$-$01
$f_3^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}3.13E$-$12,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{8ED250}8.52E$-$01
$f_3^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2E728C}\color{white}1.89E$-$10,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{7ECF56}8.38E$-$01
$f_4^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}3.44E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{8ED250}8.50E$-$01
$f_4^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{316B8B}\color{white}7.65E$-$13,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{7ECF56}8.45E$-$01
$f_4^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2E728C}\color{white}4.48E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{7ECF56}8.37E$-$01
$f_5$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{2B788C}\color{white}7.50E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{7ECF56}8.44E$-$01


==> tab68_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.23E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{248B8C}\color{white}5.84E$-$01
$f_2^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}6.94E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.16E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.62E$-$01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}7.22E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.47E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{39A77B}6.84E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}4.90E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.23E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.39E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.30E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{4CB86F}7.50E$-$01


==> tab68_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{33A27F}6.60E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.45E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{4CB86F}7.47E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{58C366}7.74E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}7.13E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.50E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{58C366}7.70E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{58C366}7.73E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}4.15E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{58C366}7.74E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}4.30E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}7.87E$-$01


==> tab69_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.88E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{33658B}\color{white}4.69E$-$01
$f_2^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}8.74E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{46B373}7.26E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.96E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.65E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_3^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}8.15E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{46B373}7.20E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.56E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{46B373}7.25E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}4.65E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{46B373}7.28E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.50E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.14E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.74E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{46B373}7.15E$-$01


==> tab69_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.80E$-$01,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{279788}6.24E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{58C366}7.72E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.79E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{58C366}7.82E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.52E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.56E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{58C366}7.84E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.80E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{58C366}7.72E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.79E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{52BE6A}7.51E$-$01


==> tab6_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.68E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{39A77B}6.87E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.26E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{46B373}7.28E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.16E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{4CB86F}7.30E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.15E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.44E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{52BE6A}7.51E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.82E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.18E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{40AD77}6.98E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{365F8B}\color{white}4.32E$-$01


==> tab6_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{40AD77}7.07E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{58C366}7.70E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.16E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{58C366}7.78E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{58C366}7.72E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}7.82E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{52BE6A}7.54E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{4CB86F}7.47E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.05,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{21918C}\color{white}6.06E$-$01


==> tab70_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}6.79E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.73,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{440154}\color{white}1.13E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{316B8B}\color{white}4.89E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{297E8C}\color{white}5.31E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.14E$-$01,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{297E8C}\color{white}5.40E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.71E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{2E728C}\color{white}4.92E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}4.63E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{26848C}\color{white}5.67E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{21918C}\color{white}5.99E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.70E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2E728C}\color{white}4.96E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.53E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{26848C}\color{white}5.58E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{279788}6.12E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.90E$-$01,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2D9C84}6.46E$-$01


==> tab70_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}5.82E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{3E3A7A}\color{white}2.98E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}8.31E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{279788}6.30E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.91E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{2D9C84}6.37E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{39A77B}6.78E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{2D9C84}6.32E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}7.49E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{33A27F}6.70E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}5.67E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{279788}6.12E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.60E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}5.83E$-$01,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.47E$-$01


==> tab71_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.10E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{58C366}7.73E$-$01
$f_2^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{39A77B}6.85E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.52E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{58C366}7.71E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.14,\cellcolor[HTML]{FDE725}7.83E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.83E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{39A77B}6.78E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.34E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{58C366}7.72E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.57E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.58E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{39A77B}6.85E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.17E$-$01,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{2D9C84}6.36E$-$01


==> tab71_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.58E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{5EC962}7.99E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{58C366}7.85E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{58C366}7.78E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.40E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{58C366}7.86E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{58C366}7.76E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.17E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{4CB86F}7.50E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.44E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{5EC962}7.94E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.77E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{46B373}7.16E$-$01


==> tab72_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}2.39E$-$91,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{BDDB3D}9.11E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}2.11E$-$95,\cellcolor[HTML]{316B8B}\color{white}3.11,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{BDDB3D}9.14E$-$01
$f_2^\beta$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{3B528B}\color{white}3.41E$-$82,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{BDDB3D}9.13E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}8.44E$-$89,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{BDDB3D}9.14E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}9.79E$-$85,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{BDDB3D}9.20E$-$01
$f_3^\beta$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{3B528B}\color{white}5.44E$-$92,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.13,\cellcolor[HTML]{BDDB3D}9.13E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.02E$-$91,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{AED844}9.05E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.32E$-$93,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{BDDB3D}9.16E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}5.44E$-$95,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{AED844}9.09E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}4.01E$-$96,\cellcolor[HTML]{316B8B}\color{white}3.18,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{316B8B}\color{white}3.13,\cellcolor[HTML]{AED844}8.94E$-$01
$f_5$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}8.28E$-$108,\cellcolor[HTML]{316B8B}\color{white}3.17,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{316B8B}\color{white}3.23,\cellcolor[HTML]{AED844}8.94E$-$01


==> tab72_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{316B8B}\color{white}1.01E$-$13,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{8ED250}8.51E$-$01
$f_2^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{33658B}\color{white}6.27E$-$14,\cellcolor[HTML]{2B788C}\color{white}2.76,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{8ED250}8.54E$-$01
$f_2^\beta$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{2B788C}\color{white}8.55E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{8ED250}8.56E$-$01
$f_2^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{33658B}\color{white}2.98E$-$14,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{8ED250}8.58E$-$01
$f_3^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{2E728C}\color{white}1.67E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{7ECF56}8.48E$-$01
$f_3^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{33658B}\color{white}1.91E$-$14,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{7ECF56}8.49E$-$01
$f_3^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.41,\cellcolor[HTML]{316B8B}\color{white}3.96E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{7ECF56}8.49E$-$01
$f_4^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{33658B}\color{white}4.07E$-$14,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_4^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{33658B}\color{white}2.00E$-$15,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{7ECF56}8.46E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.55,\cellcolor[HTML]{365F8B}\color{white}3.44E$-$17,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{8ED250}8.51E$-$01
$f_5$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{316B8B}\color{white}4.72E$-$13,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{8ED250}8.52E$-$01


==> tab73_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{40AD77}7.10E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{40AD77}7.04E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.02E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{40AD77}6.96E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.80E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{39A77B}6.85E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}7.01E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.17E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{33A27F}6.62E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{46B373}7.20E$-$01


==> tab73_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.30E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.29E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.12E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{46B373}7.29E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}6.88E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{46B373}7.29E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.55E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.19E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.21E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.85E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{46B373}7.14E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.41E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{52BE6A}7.54E$-$01


==> tab74_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}2.08E$-$67,\cellcolor[HTML]{FDE725}0.23,\cellcolor[HTML]{39A77B}1.68,\cellcolor[HTML]{21918C}\color{white}1.97,\cellcolor[HTML]{FDE725}0.28,\cellcolor[HTML]{411965}\color{white}1.81E$-$01
$f_2^\alpha$,\cellcolor[HTML]{40216A}\color{white}0.80,\cellcolor[HTML]{3B528B}\color{white}4.04E$-$103,\cellcolor[HTML]{FDE725}0.15,\cellcolor[HTML]{248B8C}\color{white}2.19,\cellcolor[HTML]{248B8C}\color{white}2.13,\cellcolor[HTML]{FDE725}0.13,\cellcolor[HTML]{40216A}\color{white}2.32E$-$01
$f_2^\beta$,\cellcolor[HTML]{411965}\color{white}0.83,\cellcolor[HTML]{3B528B}\color{white}3.75E$-$139,\cellcolor[HTML]{FDE725}0.12,\cellcolor[HTML]{26848C}\color{white}2.38,\cellcolor[HTML]{26848C}\color{white}2.50,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{42115F}\color{white}1.70E$-$01
$f_2^\gamma$,\cellcolor[HTML]{40216A}\color{white}0.82,\cellcolor[HTML]{3B528B}\color{white}6.53E$-$225,\cellcolor[HTML]{FDE725}0.04,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{440154}\color{white}2.25E$-$02
$f_3^\alpha$,\cellcolor[HTML]{411965}\color{white}0.84,\cellcolor[HTML]{3B528B}\color{white}4.00E$-$105,\cellcolor[HTML]{FDE725}0.13,\cellcolor[HTML]{248B8C}\color{white}2.23,\cellcolor[HTML]{248B8C}\color{white}2.24,\cellcolor[HTML]{FDE725}0.15,\cellcolor[HTML]{40216A}\color{white}2.09E$-$01
$f_3^\beta$,\cellcolor[HTML]{40216A}\color{white}0.82,\cellcolor[HTML]{3B528B}\color{white}1.05E$-$139,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{26848C}\color{white}2.38,\cellcolor[HTML]{26848C}\color{white}2.49,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{43095A}\color{white}1.36E$-$01
$f_3^\gamma$,\cellcolor[HTML]{411965}\color{white}0.83,\cellcolor[HTML]{3B528B}\color{white}1.14E$-$208,\cellcolor[HTML]{FDE725}0.04,\cellcolor[HTML]{2B788C}\color{white}2.90,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{440154}\color{white}3.03E$-$03
$f_4^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.74,\cellcolor[HTML]{3B528B}\color{white}3.08E$-$92,\cellcolor[HTML]{FDE725}0.16,\cellcolor[HTML]{248B8C}\color{white}2.14,\cellcolor[HTML]{248B8C}\color{white}2.12,\cellcolor[HTML]{FDE725}0.15,\cellcolor[HTML]{40216A}\color{white}2.27E$-$01
$f_4^\beta$,\cellcolor[HTML]{40216A}\color{white}0.81,\cellcolor[HTML]{3B528B}\color{white}1.40E$-$124,\cellcolor[HTML]{FDE725}0.11,\cellcolor[HTML]{248B8C}\color{white}2.27,\cellcolor[HTML]{248B8C}\color{white}2.29,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{440154}\color{white}9.02E$-$02
$f_4^\gamma$,\cellcolor[HTML]{411965}\color{white}0.83,\cellcolor[HTML]{3B528B}\color{white}4.11E$-$226,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{440154}\color{white}3.48E$-$03
$f_5$,\cellcolor[HTML]{411965}\color{white}0.84,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{FDE725}0.01,\cellcolor[HTML]{3C4A85}\color{white}4.77,\cellcolor[HTML]{3D4280}\color{white}5.43,\cellcolor[HTML]{FDE725}0.01,\cellcolor[HTML]{440154}\color{white}2.53E$-$06


==> tab74_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{316B8B}\color{white}2.68E$-$12,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{33A27F}1.79,\cellcolor[HTML]{248B8C}\color{white}2.14,\cellcolor[HTML]{FDE725}0.11,\cellcolor[HTML]{411965}\color{white}1.97E$-$01
$f_2^\alpha$,\cellcolor[HTML]{40216A}\color{white}0.80,\cellcolor[HTML]{38588B}\color{white}5.02E$-$18,\cellcolor[HTML]{FDE725}0.17,\cellcolor[HTML]{248B8C}\color{white}2.20,\cellcolor[HTML]{248B8C}\color{white}2.18,\cellcolor[HTML]{FDE725}0.17,\cellcolor[HTML]{3F3275}\color{white}2.80E$-$01
$f_2^\beta$,\cellcolor[HTML]{411965}\color{white}0.83,\cellcolor[HTML]{3B528B}\color{white}6.21E$-$25,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{297E8C}\color{white}2.56,\cellcolor[HTML]{26848C}\color{white}2.45,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{40216A}\color{white}2.15E$-$01
$f_2^\gamma$,\cellcolor[HTML]{40216A}\color{white}0.82,\cellcolor[HTML]{3B528B}\color{white}3.57E$-$34,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{248B8C}\color{white}2.22,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{440154}\color{white}3.37E$-$02
$f_3^\alpha$,\cellcolor[HTML]{411965}\color{white}0.83,\cellcolor[HTML]{316B8B}\color{white}7.78E$-$13,\cellcolor[HTML]{FDE725}0.12,\cellcolor[HTML]{21918C}\color{white}2.05,\cellcolor[HTML]{279788}1.90,\cellcolor[HTML]{FDE725}0.18,\cellcolor[HTML]{3F3275}\color{white}2.87E$-$01
$f_3^\beta$,\cellcolor[HTML]{40216A}\color{white}0.80,\cellcolor[HTML]{3B528B}\color{white}9.14E$-$23,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{248B8C}\color{white}2.29,\cellcolor[HTML]{26848C}\color{white}2.46,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{43095A}\color{white}1.27E$-$01
$f_3^\gamma$,\cellcolor[HTML]{40216A}\color{white}0.82,\cellcolor[HTML]{3B528B}\color{white}1.68E$-$34,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{297E8C}\color{white}2.68,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{440154}\color{white}6.08E$-$04
$f_4^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{33658B}\color{white}2.01E$-$14,\cellcolor[HTML]{FDE725}0.18,\cellcolor[HTML]{279788}1.88,\cellcolor[HTML]{248B8C}\color{white}2.16,\cellcolor[HTML]{FDE725}0.12,\cellcolor[HTML]{3F3275}\color{white}2.86E$-$01
$f_4^\beta$,\cellcolor[HTML]{40216A}\color{white}0.80,\cellcolor[HTML]{3B528B}\color{white}1.64E$-$21,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{248B8C}\color{white}2.28,\cellcolor[HTML]{26848C}\color{white}2.39,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{440154}\color{white}1.01E$-$01
$f_4^\gamma$,\cellcolor[HTML]{411965}\color{white}0.84,\cellcolor[HTML]{3B528B}\color{white}4.90E$-$43,\cellcolor[HTML]{FDE725}0.02,\cellcolor[HTML]{316B8B}\color{white}3.12,\cellcolor[HTML]{316B8B}\color{white}3.11,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{440154}\color{white}4.00E$-$03
$f_5$,\cellcolor[HTML]{411965}\color{white}0.85,\cellcolor[HTML]{3B528B}\color{white}3.94E$-$109,\cellcolor[HTML]{FDE725}0.01,\cellcolor[HTML]{3E3A7A}\color{white}5.57,\cellcolor[HTML]{3D4280}\color{white}5.20,\cellcolor[HTML]{FDE725}0.01,\cellcolor[HTML]{440154}\color{white}2.71E$-$06


==> tab75_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}2.62E$-$195,\cellcolor[HTML]{3B528B}\color{white}4.01,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.68,\cellcolor[HTML]{3B528B}\color{white}4.04,\cellcolor[HTML]{21918C}\color{white}5.96E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3D4280}\color{white}5.28,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{3D4280}\color{white}5.28,\cellcolor[HTML]{33A27F}6.69E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3D4280}\color{white}5.42,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3D4280}\color{white}5.39,\cellcolor[HTML]{33A27F}6.68E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3D4280}\color{white}5.44,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{3D4280}\color{white}5.38,\cellcolor[HTML]{39A77B}6.83E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3D4280}\color{white}5.31,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{3D4280}\color{white}5.41,\cellcolor[HTML]{39A77B}6.82E$-$01
$f_3^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3D4280}\color{white}5.44,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3D4280}\color{white}5.49,\cellcolor[HTML]{40AD77}6.90E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3D4280}\color{white}5.48,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3E3A7A}\color{white}5.52,\cellcolor[HTML]{39A77B}6.84E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3D4280}\color{white}5.34,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{3D4280}\color{white}5.35,\cellcolor[HTML]{39A77B}6.71E$-$01
$f_4^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3D4280}\color{white}5.41,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3D4280}\color{white}5.46,\cellcolor[HTML]{39A77B}6.81E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.51,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{3E3A7A}\color{white}5.51,\cellcolor[HTML]{40AD77}6.94E$-$01
$f_5$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.53,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3E3A7A}\color{white}5.54,\cellcolor[HTML]{39A77B}6.83E$-$01


==> tab75_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}7.77E$-$43,\cellcolor[HTML]{3C4A85}\color{white}4.44,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{3C4A85}\color{white}4.45,\cellcolor[HTML]{2D9C84}6.31E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}1.82E$-$69,\cellcolor[HTML]{3D4280}\color{white}5.08,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{3D4280}\color{white}5.15,\cellcolor[HTML]{279788}6.20E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}1.98E$-$81,\cellcolor[HTML]{3D4280}\color{white}5.23,\cellcolor[HTML]{FDE725}0.57,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3D4280}\color{white}5.11,\cellcolor[HTML]{279788}6.20E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}1.27E$-$80,\cellcolor[HTML]{3D4280}\color{white}5.29,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3D4280}\color{white}5.23,\cellcolor[HTML]{2D9C84}6.31E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}2.54E$-$79,\cellcolor[HTML]{3D4280}\color{white}5.19,\cellcolor[HTML]{FDE725}0.57,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{3D4280}\color{white}5.15,\cellcolor[HTML]{279788}6.16E$-$01
$f_3^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}1.45E$-$72,\cellcolor[HTML]{3D4280}\color{white}5.16,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.56,\cellcolor[HTML]{3D4280}\color{white}5.31,\cellcolor[HTML]{279788}6.16E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}6.26E$-$74,\cellcolor[HTML]{3D4280}\color{white}5.32,\cellcolor[HTML]{FDE725}0.53,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3D4280}\color{white}5.33,\cellcolor[HTML]{279788}6.18E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}2.00E$-$68,\cellcolor[HTML]{3D4280}\color{white}5.11,\cellcolor[HTML]{FDE725}0.57,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3D4280}\color{white}5.25,\cellcolor[HTML]{279788}6.26E$-$01
$f_4^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}8.07E$-$74,\cellcolor[HTML]{3D4280}\color{white}5.16,\cellcolor[HTML]{FDE725}0.52,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{3D4280}\color{white}5.32,\cellcolor[HTML]{279788}6.16E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}4.25E$-$75,\cellcolor[HTML]{3D4280}\color{white}5.32,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3D4280}\color{white}5.29,\cellcolor[HTML]{21918C}\color{white}6.00E$-$01
$f_5$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}5.90E$-$79,\cellcolor[HTML]{3D4280}\color{white}5.27,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{FDE725}0.54,\cellcolor[HTML]{3D4280}\color{white}5.39,\cellcolor[HTML]{279788}6.25E$-$01


==> tab76_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.97,\cellcolor[HTML]{FDE725}0.42,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{3E3A7A}\color{white}5.51,\cellcolor[HTML]{402A70}\color{white}2.60E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3D4280}\color{white}5.49,\cellcolor[HTML]{FDE725}0.51,\cellcolor[HTML]{FDE725}0.50,\cellcolor[HTML]{3E3A7A}\color{white}5.55,\cellcolor[HTML]{21918C}\color{white}6.10E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.67,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{3E3A7A}\color{white}5.67,\cellcolor[HTML]{279788}6.15E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3F3275}\color{white}6.14,\cellcolor[HTML]{FDE725}0.41,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{3E3A7A}\color{white}6.07,\cellcolor[HTML]{248B8C}\color{white}5.77E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.50,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{FDE725}0.50,\cellcolor[HTML]{3D4280}\color{white}5.48,\cellcolor[HTML]{279788}6.12E$-$01
$f_3^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.73,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{3E3A7A}\color{white}5.62,\cellcolor[HTML]{21918C}\color{white}6.03E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3F3275}\color{white}6.19,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{3F3275}\color{white}6.17,\cellcolor[HTML]{26848C}\color{white}5.64E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.57,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{3E3A7A}\color{white}5.55,\cellcolor[HTML]{21918C}\color{white}6.00E$-$01
$f_4^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.70,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{3E3A7A}\color{white}5.70,\cellcolor[HTML]{279788}6.15E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3F3275}\color{white}6.18,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{3F3275}\color{white}6.20,\cellcolor[HTML]{26848C}\color{white}5.62E$-$01
$f_5$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3F3275}\color{white}6.13,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{FDE725}0.40,\cellcolor[HTML]{3F3275}\color{white}6.15,\cellcolor[HTML]{26848C}\color{white}5.66E$-$01


==> tab76_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}5.66E$-$98,\cellcolor[HTML]{3E3A7A}\color{white}5.77,\cellcolor[HTML]{FDE725}0.55,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{3E3A7A}\color{white}5.85,\cellcolor[HTML]{43095A}\color{white}1.15E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}7.06E$-$98,\cellcolor[HTML]{3E3A7A}\color{white}5.77,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{FDE725}0.41,\cellcolor[HTML]{3D4280}\color{white}5.46,\cellcolor[HTML]{3C4A85}\color{white}3.83E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}2.75E$-$102,\cellcolor[HTML]{3E3A7A}\color{white}5.66,\cellcolor[HTML]{FDE725}0.45,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{3E3A7A}\color{white}5.78,\cellcolor[HTML]{38588B}\color{white}4.23E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}5.73E$-$123,\cellcolor[HTML]{3F3275}\color{white}6.21,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{FDE725}0.41,\cellcolor[HTML]{3F3275}\color{white}6.13,\cellcolor[HTML]{38588B}\color{white}4.30E$-$01
$f_3^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}2.06E$-$89,\cellcolor[HTML]{3E3A7A}\color{white}5.64,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{FDE725}0.48,\cellcolor[HTML]{3D4280}\color{white}5.44,\cellcolor[HTML]{3B528B}\color{white}3.99E$-$01
$f_3^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}1.68E$-$87,\cellcolor[HTML]{3E3A7A}\color{white}5.75,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{FDE725}0.47,\cellcolor[HTML]{3E3A7A}\color{white}5.71,\cellcolor[HTML]{38588B}\color{white}4.18E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}2.43E$-$129,\cellcolor[HTML]{3F3275}\color{white}6.23,\cellcolor[HTML]{FDE725}0.38,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{3F3275}\color{white}6.25,\cellcolor[HTML]{3B528B}\color{white}4.07E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}3.44E$-$100,\cellcolor[HTML]{3E3A7A}\color{white}5.72,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{3E3A7A}\color{white}5.85,\cellcolor[HTML]{3C4A85}\color{white}3.74E$-$01
$f_4^\beta$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}1.63E$-$95,\cellcolor[HTML]{3E3A7A}\color{white}5.76,\cellcolor[HTML]{FDE725}0.46,\cellcolor[HTML]{FDE725}0.43,\cellcolor[HTML]{3E3A7A}\color{white}5.76,\cellcolor[HTML]{3B528B}\color{white}4.07E$-$01
$f_4^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}2.51E$-$124,\cellcolor[HTML]{3F3275}\color{white}6.27,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{3F3275}\color{white}6.23,\cellcolor[HTML]{3B528B}\color{white}4.07E$-$01
$f_5$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}7.44E$-$129,\cellcolor[HTML]{3F3275}\color{white}6.22,\cellcolor[HTML]{FDE725}0.38,\cellcolor[HTML]{FDE725}0.38,\cellcolor[HTML]{3F3275}\color{white}6.27,\cellcolor[HTML]{38588B}\color{white}4.17E$-$01


==> tab77_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{21918C}\color{white}0.30,\cellcolor[HTML]{2B788C}\color{white}1.86E$-$09,\cellcolor[HTML]{39A77B}1.68,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{2D9C84}1.86,\cellcolor[HTML]{BDDB3D}9.11E$-$01
$f_2^\alpha$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{297E8C}\color{white}2.22E$-$07,\cellcolor[HTML]{39A77B}1.68,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}1.59,\cellcolor[HTML]{AED844}9.06E$-$01
$f_2^\beta$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{2B788C}\color{white}1.19E$-$08,\cellcolor[HTML]{39A77B}1.71,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{39A77B}1.68,\cellcolor[HTML]{AED844}9.07E$-$01
$f_2^\gamma$,\cellcolor[HTML]{21918C}\color{white}0.30,\cellcolor[HTML]{297E8C}\color{white}8.06E$-$08,\cellcolor[HTML]{33A27F}1.73,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{39A77B}1.69,\cellcolor[HTML]{AED844}9.08E$-$01
$f_3^\alpha$,\cellcolor[HTML]{21918C}\color{white}0.30,\cellcolor[HTML]{26848C}\color{white}7.88E$-$06,\cellcolor[HTML]{46B373}1.55,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{46B373}1.52,\cellcolor[HTML]{AED844}9.09E$-$01
$f_3^\beta$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{26848C}\color{white}1.94E$-$05,\cellcolor[HTML]{39A77B}1.64,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{40AD77}1.64,\cellcolor[HTML]{AED844}9.05E$-$01
$f_3^\gamma$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{297E8C}\color{white}2.63E$-$08,\cellcolor[HTML]{39A77B}1.68,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{39A77B}1.71,\cellcolor[HTML]{AED844}9.02E$-$01
$f_4^\alpha$,\cellcolor[HTML]{33A27F}0.27,\cellcolor[HTML]{248B8C}\color{white}2.17E$-$03,\cellcolor[HTML]{4CB86F}1.41,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{52BE6A}1.39,\cellcolor[HTML]{AED844}9.08E$-$01
$f_4^\beta$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{297E8C}\color{white}1.23E$-$06,\cellcolor[HTML]{39A77B}1.65,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{40AD77}1.62,\cellcolor[HTML]{AED844}9.04E$-$01
$f_4^\gamma$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{2B788C}\color{white}5.80E$-$10,\cellcolor[HTML]{2D9C84}1.81,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{33A27F}1.76,\cellcolor[HTML]{AED844}9.05E$-$01
$f_5$,\cellcolor[HTML]{21918C}\color{white}0.30,\cellcolor[HTML]{365F8B}\color{white}9.71E$-$16,\cellcolor[HTML]{2D9C84}1.87,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{279788}1.92,\cellcolor[HTML]{BDDB3D}9.11E$-$01


==> tab77_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{39A77B}0.26,\cellcolor[HTML]{4CB86F}3.01E$-$02,\cellcolor[HTML]{39A77B}1.69,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{4CB86F}1.46,\cellcolor[HTML]{CDDE37}9.43E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{BDDB3D}7.79E$-$02,\cellcolor[HTML]{46B373}1.55,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{46B373}1.53,\cellcolor[HTML]{CDDE37}9.44E$-$01
$f_2^\beta$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{58C366}4.57E$-$02,\cellcolor[HTML]{40AD77}1.57,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{40AD77}1.63,\cellcolor[HTML]{CDDE37}9.37E$-$01
$f_2^\gamma$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{FDE725}2.90E$-$01,\cellcolor[HTML]{40AD77}1.63,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{40AD77}1.62,\cellcolor[HTML]{CDDE37}9.40E$-$01
$f_3^\alpha$,\cellcolor[HTML]{39A77B}0.26,\cellcolor[HTML]{FDE725}4.55E$-$01,\cellcolor[HTML]{46B373}1.53,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{46B373}1.51,\cellcolor[HTML]{BDDB3D}9.27E$-$01
$f_3^\beta$,\cellcolor[HTML]{4CB86F}0.23,\cellcolor[HTML]{FDE725}1.45E$-$01,\cellcolor[HTML]{40AD77}1.63,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{40AD77}1.60,\cellcolor[HTML]{CDDE37}9.33E$-$01
$f_3^\gamma$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{FDE725}4.48E$-$01,\cellcolor[HTML]{40AD77}1.57,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{46B373}1.56,\cellcolor[HTML]{CDDE37}9.37E$-$01
$f_4^\alpha$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{FDE725}4.88E$-$01,\cellcolor[HTML]{46B373}1.49,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{4CB86F}1.47,\cellcolor[HTML]{CDDE37}9.46E$-$01
$f_4^\beta$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{FDE725}3.62E$-$01,\cellcolor[HTML]{46B373}1.50,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}1.59,\cellcolor[HTML]{CDDE37}9.35E$-$01
$f_4^\gamma$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{FDE725}4.58E$-$01,\cellcolor[HTML]{40AD77}1.59,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{40AD77}1.58,\cellcolor[HTML]{CDDE37}9.36E$-$01
$f_5$,\cellcolor[HTML]{33A27F}0.28,\cellcolor[HTML]{7ECF56}5.71E$-$02,\cellcolor[HTML]{33A27F}1.75,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2D9C84}1.80,\cellcolor[HTML]{BDDB3D}9.25E$-$01


==> tab78_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.09E$-$01,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{58C366}7.70E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}7.75E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.16E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}7.83E$-$01
$f_2^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}9.59E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{4CB86F}7.38E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.26E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}7.82E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{58C366}7.83E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{46B373}7.10E$-$01
$f_4^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{58C366}7.71E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.48E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}7.88E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.21E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.32E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{365F8B}\color{white}4.37E$-$01


==> tab78_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.25E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{58C366}7.79E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{58C366}7.90E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.39E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{5EC962}7.99E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}4.90E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{52BE6A}7.66E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.31E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{58C366}7.81E$-$01
$f_3^\beta$,\cellcolor[HTML]{8ED250}0.17,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{5EC962}8.09E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.74E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{58C366}7.83E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.65E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{58C366}7.78E$-$01
$f_5$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{2D9C84}6.42E$-$01


==> tab79_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}4.56E$-$01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{46B373}7.21E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.49E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.49E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{33A27F}6.55E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.01E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.28E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.42E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{39A77B}6.71E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.49E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{365F8B}\color{white}4.38E$-$01


==> tab79_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.29E$-$01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{52BE6A}7.65E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.58E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{46B373}7.12E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.59E$-$01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.10E$-$01,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{46B373}7.10E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.35E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.15E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.82E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{279788}6.21E$-$01


==> tab7_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}4.40E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_2^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}9.10E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{58C366}7.73E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.15E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{58C366}7.78E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_3^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.39E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.81E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_4^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}4.43E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_5$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{46B373}7.28E$-$01


==> tab7_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{6ECC5C}8.16E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.32E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{58C366}7.85E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{5EC962}8.02E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}6.13E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{5EC962}8.08E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{5EC962}7.98E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}4.95E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{58C366}7.89E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.04E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{58C366}7.80E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.97E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{5EC962}7.97E$-$01
$f_4^\beta$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}7.02E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{58C366}7.83E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.11E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.09E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{52BE6A}7.60E$-$01


==> tab80_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}7.31E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{6ECC5C}8.15E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{402A70}\color{white}2.64E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{40216A}\color{white}2.21E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.81E$-$01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{3B528B}\color{white}3.97E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.55E$-$01,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{40216A}\color{white}2.32E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{411965}\color{white}1.90E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{3D4280}\color{white}3.30E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{402A70}\color{white}2.51E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}7.81E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{411965}\color{white}2.05E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{3C4A85}\color{white}3.56E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{33A27F}6.61E$-$01


==> tab80_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{7ECF56}8.36E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{3C4A85}\color{white}3.77E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{3C4A85}\color{white}3.63E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}6.14E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{2B788C}\color{white}5.18E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.67E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{3C4A85}\color{white}3.64E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.57E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{58C366}1.26,\cellcolor[HTML]{3E3A7A}\color{white}3.22E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}4.16E$-$01,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{4CB86F}1.44,\cellcolor[HTML]{365F8B}\color{white}4.44E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.24E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{3C4A85}\color{white}3.69E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.32,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{3D4280}\color{white}3.39E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}8.03E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2E728C}\color{white}4.93E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.70E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{46B373}7.21E$-$01


==> tab81_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.25E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{46B373}7.13E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{33A27F}6.67E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.53E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{33A27F}6.53E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.94E$-$01,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{33A27F}6.51E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{40AD77}6.96E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{CDDE37}8.25E$-$02,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{40AD77}7.10E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.82E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{279788}6.19E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{2D9C84}6.41E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.49E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{26848C}\color{white}5.53E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{248B8C}\color{white}6.26E$-$04,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{21918C}\color{white}5.96E$-$01


==> tab81_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.32E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}4.47E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{46B373}7.27E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.22E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}7.86E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{46B373}7.13E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}5.39E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{39A77B}6.86E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.71E$-$01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{46B373}7.17E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}4.42E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{52BE6A}7.69E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{39A77B}6.87E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.29E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{39A77B}6.86E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}3.51E$-$01,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{39A77B}6.78E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.73E$-$02,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{4CB86F}7.32E$-$01


==> tab82_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{46B373}7.11E$-$01
$f_2^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}6.82E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.25E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{46B373}7.11E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.67E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{52BE6A}7.53E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}4.04E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{39A77B}6.71E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{4CB86F}7.37E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.73E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{39A77B}6.81E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}3.23E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{3B528B}\color{white}3.96E$-$01


==> tab82_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.77E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.40E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.46E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{52BE6A}7.57E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.22E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_2^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}9.30E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{52BE6A}7.62E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.23E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{58C366}7.74E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.56E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{52BE6A}7.54E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{52BE6A}1.37,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}7.74E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.18E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{33A27F}6.53E$-$01


==> tab83_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{365F8B}\color{white}3.39E$-$16,\cellcolor[HTML]{21918C}\color{white}1.98,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{FDE725}0.77,\cellcolor[HTML]{279788}1.95,\cellcolor[HTML]{440154}\color{white}1.72E$-$03
$f_2^\alpha$,\cellcolor[HTML]{39A77B}0.26,\cellcolor[HTML]{316B8B}\color{white}1.03E$-$13,\cellcolor[HTML]{2D9C84}1.86,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{21918C}\color{white}1.97,\cellcolor[HTML]{440154}\color{white}2.79E$-$03
$f_2^\beta$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{316B8B}\color{white}3.51E$-$12,\cellcolor[HTML]{2D9C84}1.80,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2D9C84}1.85,\cellcolor[HTML]{440154}\color{white}9.60E$-$03
$f_2^\gamma$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{2E728C}\color{white}5.45E$-$11,\cellcolor[HTML]{2D9C84}1.82,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2D9C84}1.85,\cellcolor[HTML]{440154}\color{white}3.16E$-$02
$f_3^\alpha$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{365F8B}\color{white}4.35E$-$17,\cellcolor[HTML]{2D9C84}1.86,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{279788}1.94,\cellcolor[HTML]{440154}\color{white}2.91E$-$03
$f_3^\beta$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{316B8B}\color{white}4.77E$-$13,\cellcolor[HTML]{33A27F}1.79,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{279788}1.89,\cellcolor[HTML]{440154}\color{white}4.45E$-$02
$f_3^\gamma$,\cellcolor[HTML]{4CB86F}0.23,\cellcolor[HTML]{365F8B}\color{white}8.64E$-$17,\cellcolor[HTML]{21918C}\color{white}1.97,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{21918C}\color{white}2.04,\cellcolor[HTML]{440154}\color{white}1.29E$-$02
$f_4^\alpha$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{33658B}\color{white}4.37E$-$15,\cellcolor[HTML]{279788}1.88,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{279788}1.96,\cellcolor[HTML]{440154}\color{white}3.38E$-$03
$f_4^\beta$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{2B788C}\color{white}5.44E$-$09,\cellcolor[HTML]{2D9C84}1.81,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2D9C84}1.82,\cellcolor[HTML]{440154}\color{white}2.05E$-$02
$f_4^\gamma$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{411965}\color{white}3.34E$-$19,\cellcolor[HTML]{279788}1.95,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{21918C}\color{white}2.00,\cellcolor[HTML]{440154}\color{white}2.15E$-$02
$f_5$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{3B528B}\color{white}5.83E$-$25,\cellcolor[HTML]{248B8C}\color{white}2.13,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{248B8C}\color{white}2.17,\cellcolor[HTML]{440154}\color{white}1.11E$-$02


==> tab83_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{248B8C}\color{white}6.49E$-$04,\cellcolor[HTML]{26848C}\color{white}2.36,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{248B8C}\color{white}2.27,\cellcolor[HTML]{440154}\color{white}8.66E$-$02
$f_2^\alpha$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{248B8C}\color{white}4.52E$-$04,\cellcolor[HTML]{248B8C}\color{white}2.29,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{248B8C}\color{white}2.20,\cellcolor[HTML]{440154}\color{white}8.20E$-$02
$f_2^\beta$,\cellcolor[HTML]{39A77B}0.26,\cellcolor[HTML]{248B8C}\color{white}2.88E$-$04,\cellcolor[HTML]{248B8C}\color{white}2.16,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{248B8C}\color{white}2.25,\cellcolor[HTML]{440154}\color{white}7.18E$-$02
$f_2^\gamma$,\cellcolor[HTML]{39A77B}0.26,\cellcolor[HTML]{26848C}\color{white}3.24E$-$06,\cellcolor[HTML]{248B8C}\color{white}2.23,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{248B8C}\color{white}2.26,\cellcolor[HTML]{440154}\color{white}6.42E$-$02
$f_3^\alpha$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{248B8C}\color{white}1.61E$-$03,\cellcolor[HTML]{248B8C}\color{white}2.18,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{248B8C}\color{white}2.30,\cellcolor[HTML]{440154}\color{white}6.84E$-$02
$f_3^\beta$,\cellcolor[HTML]{46B373}0.24,\cellcolor[HTML]{248B8C}\color{white}1.44E$-$04,\cellcolor[HTML]{248B8C}\color{white}2.25,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{248B8C}\color{white}2.25,\cellcolor[HTML]{440154}\color{white}6.84E$-$02
$f_3^\gamma$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{26848C}\color{white}2.15E$-$05,\cellcolor[HTML]{248B8C}\color{white}2.27,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{26848C}\color{white}2.34,\cellcolor[HTML]{440154}\color{white}7.90E$-$02
$f_4^\alpha$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{297E8C}\color{white}1.52E$-$07,\cellcolor[HTML]{248B8C}\color{white}2.22,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{26848C}\color{white}2.38,\cellcolor[HTML]{440154}\color{white}7.60E$-$02
$f_4^\beta$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{26848C}\color{white}3.41E$-$05,\cellcolor[HTML]{248B8C}\color{white}2.25,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{248B8C}\color{white}2.24,\cellcolor[HTML]{440154}\color{white}7.70E$-$02
$f_4^\gamma$,\cellcolor[HTML]{33A27F}0.27,\cellcolor[HTML]{26848C}\color{white}2.17E$-$06,\cellcolor[HTML]{248B8C}\color{white}2.23,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{26848C}\color{white}2.38,\cellcolor[HTML]{440154}\color{white}7.33E$-$02
$f_5$,\cellcolor[HTML]{40AD77}0.25,\cellcolor[HTML]{26848C}\color{white}5.13E$-$05,\cellcolor[HTML]{248B8C}\color{white}2.22,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{248B8C}\color{white}2.29,\cellcolor[HTML]{440154}\color{white}1.10E$-$01


==> tab84_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{3B528B}\color{white}1.42E$-$50,\cellcolor[HTML]{297E8C}\color{white}2.54,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{297E8C}\color{white}2.54,\cellcolor[HTML]{46B373}7.16E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}3.51E$-$41,\cellcolor[HTML]{26848C}\color{white}2.39,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{26848C}\color{white}2.46,\cellcolor[HTML]{46B373}7.15E$-$01
$f_2^\beta$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}2.09E$-$44,\cellcolor[HTML]{297E8C}\color{white}2.58,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{297E8C}\color{white}2.55,\cellcolor[HTML]{46B373}7.15E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{3B528B}\color{white}3.74E$-$74,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{40AD77}7.03E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.71,\cellcolor[HTML]{3B528B}\color{white}9.53E$-$43,\cellcolor[HTML]{297E8C}\color{white}2.54,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{26848C}\color{white}2.44,\cellcolor[HTML]{46B373}7.16E$-$01
$f_3^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}6.48E$-$64,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{297E8C}\color{white}2.67,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}6.97E$-$198,\cellcolor[HTML]{38588B}\color{white}3.80,\cellcolor[HTML]{FDE725}0.72,\cellcolor[HTML]{39A77B}1.69,\cellcolor[HTML]{365F8B}\color{white}3.68,\cellcolor[HTML]{33A27F}6.51E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}1.65E$-$43,\cellcolor[HTML]{26848C}\color{white}2.48,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{26848C}\color{white}2.43,\cellcolor[HTML]{46B373}7.20E$-$01
$f_4^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}9.24E$-$72,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{39A77B}6.87E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.67,\cellcolor[HTML]{3B528B}\color{white}6.68E$-$206,\cellcolor[HTML]{38588B}\color{white}3.85,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{2D9C84}1.81,\cellcolor[HTML]{38588B}\color{white}3.87,\cellcolor[HTML]{279788}6.30E$-$01
$f_5$,\cellcolor[HTML]{3F3275}\color{white}0.71,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3C4A85}\color{white}4.56,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{26848C}\color{white}2.48,\cellcolor[HTML]{3C4A85}\color{white}4.57,\cellcolor[HTML]{39A77B}6.84E$-$01


==> tab84_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{26848C}\color{white}1.65E$-$06,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{297E8C}\color{white}2.53,\cellcolor[HTML]{33658B}\color{white}4.64E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{297E8C}\color{white}6.59E$-$07,\cellcolor[HTML]{26848C}\color{white}2.34,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{33658B}\color{white}4.65E$-$01
$f_2^\beta$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{248B8C}\color{white}4.06E$-$04,\cellcolor[HTML]{26848C}\color{white}2.50,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{26848C}\color{white}2.36,\cellcolor[HTML]{33658B}\color{white}4.51E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.70,\cellcolor[HTML]{2B788C}\color{white}8.52E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{297E8C}\color{white}2.56,\cellcolor[HTML]{38588B}\color{white}4.18E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.71,\cellcolor[HTML]{297E8C}\color{white}4.35E$-$08,\cellcolor[HTML]{26848C}\color{white}2.35,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{26848C}\color{white}2.37,\cellcolor[HTML]{33658B}\color{white}4.59E$-$01
$f_3^\beta$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{2B788C}\color{white}2.03E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{38588B}\color{white}4.20E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3D4280}\color{white}0.60,\cellcolor[HTML]{3B528B}\color{white}1.08E$-$26,\cellcolor[HTML]{365F8B}\color{white}3.69,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{40AD77}1.61,\cellcolor[HTML]{365F8B}\color{white}3.62,\cellcolor[HTML]{3E3A7A}\color{white}3.11E$-$01
$f_4^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{297E8C}\color{white}2.52E$-$08,\cellcolor[HTML]{297E8C}\color{white}2.60,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{26848C}\color{white}2.40,\cellcolor[HTML]{33658B}\color{white}4.69E$-$01
$f_4^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{2B788C}\color{white}1.55E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.65,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{3B528B}\color{white}4.07E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}1.53E$-$33,\cellcolor[HTML]{3B528B}\color{white}3.99,\cellcolor[HTML]{FDE725}0.69,\cellcolor[HTML]{40AD77}1.62,\cellcolor[HTML]{365F8B}\color{white}3.58,\cellcolor[HTML]{3E3A7A}\color{white}3.14E$-$01
$f_5$,\cellcolor[HTML]{3F3275}\color{white}0.69,\cellcolor[HTML]{3B528B}\color{white}4.62E$-$52,\cellcolor[HTML]{3C4A85}\color{white}4.32,\cellcolor[HTML]{FDE725}0.71,\cellcolor[HTML]{248B8C}\color{white}2.12,\cellcolor[HTML]{3C4A85}\color{white}4.59,\cellcolor[HTML]{3D4280}\color{white}3.34E$-$01


==> tab85_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{3E3A7A}\color{white}5.87,\cellcolor[HTML]{FDE725}0.38,\cellcolor[HTML]{FDE725}0.50,\cellcolor[HTML]{3E3A7A}\color{white}6.09,\cellcolor[HTML]{440154}\color{white}6.91E$-$02
$f_2^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.74,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{402A70}\color{white}7.02,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{402A70}\color{white}6.94,\cellcolor[HTML]{38588B}\color{white}4.30E$-$01
$f_2^\beta$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{402A70}\color{white}7.11,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{402A70}\color{white}6.83,\cellcolor[HTML]{33658B}\color{white}4.57E$-$01
$f_2^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{402A70}\color{white}6.74,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{402A70}\color{white}6.86,\cellcolor[HTML]{316B8B}\color{white}4.85E$-$01
$f_3^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{402A70}\color{white}7.08,\cellcolor[HTML]{FDE725}0.29,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{402A70}\color{white}6.93,\cellcolor[HTML]{365F8B}\color{white}4.31E$-$01
$f_3^\beta$,\cellcolor[HTML]{402A70}\color{white}0.74,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{402A70}\color{white}6.89,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{402A70}\color{white}7.11,\cellcolor[HTML]{365F8B}\color{white}4.45E$-$01
$f_3^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.74,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{402A70}\color{white}7.29,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{40216A}\color{white}7.52,\cellcolor[HTML]{3D4280}\color{white}3.36E$-$01
$f_4^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{402A70}\color{white}6.96,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{402A70}\color{white}6.91,\cellcolor[HTML]{365F8B}\color{white}4.34E$-$01
$f_4^\beta$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{402A70}\color{white}6.82,\cellcolor[HTML]{FDE725}0.32,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{402A70}\color{white}7.03,\cellcolor[HTML]{316B8B}\color{white}4.71E$-$01
$f_4^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.74,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{402A70}\color{white}7.08,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{402A70}\color{white}6.96,\cellcolor[HTML]{33658B}\color{white}4.60E$-$01
$f_5$,\cellcolor[HTML]{402A70}\color{white}0.75,\cellcolor[HTML]{3B528B}\color{white}0.00E+00,\cellcolor[HTML]{411965}\color{white}8.03,\cellcolor[HTML]{FDE725}0.17,\cellcolor[HTML]{FDE725}0.17,\cellcolor[HTML]{411965}\color{white}8.16,\cellcolor[HTML]{3F3275}\color{white}2.69E$-$01


==> tab85_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}1.92E$-$113,\cellcolor[HTML]{3F3275}\color{white}6.67,\cellcolor[HTML]{FDE725}0.24,\cellcolor[HTML]{FDE725}0.39,\cellcolor[HTML]{3E3A7A}\color{white}6.10,\cellcolor[HTML]{440154}\color{white}9.56E$-$02
$f_2^\alpha$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}9.25E$-$154,\cellcolor[HTML]{40216A}\color{white}7.34,\cellcolor[HTML]{FDE725}0.29,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{3F3275}\color{white}6.24,\cellcolor[HTML]{33658B}\color{white}4.50E$-$01
$f_2^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}6.36E$-$129,\cellcolor[HTML]{3F3275}\color{white}6.17,\cellcolor[HTML]{FDE725}0.35,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{3F3275}\color{white}6.53,\cellcolor[HTML]{297E8C}\color{white}5.32E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}5.33E$-$130,\cellcolor[HTML]{3F3275}\color{white}6.20,\cellcolor[HTML]{FDE725}0.34,\cellcolor[HTML]{FDE725}0.35,\cellcolor[HTML]{3F3275}\color{white}6.52,\cellcolor[HTML]{2B788C}\color{white}5.22E$-$01
$f_3^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.74,\cellcolor[HTML]{3B528B}\color{white}2.96E$-$130,\cellcolor[HTML]{3F3275}\color{white}6.69,\cellcolor[HTML]{FDE725}0.32,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{3F3275}\color{white}6.41,\cellcolor[HTML]{316B8B}\color{white}4.75E$-$01
$f_3^\beta$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}4.14E$-$138,\cellcolor[HTML]{3F3275}\color{white}6.67,\cellcolor[HTML]{FDE725}0.33,\cellcolor[HTML]{FDE725}0.35,\cellcolor[HTML]{3F3275}\color{white}6.25,\cellcolor[HTML]{2E728C}\color{white}5.03E$-$01
$f_3^\gamma$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}9.49E$-$160,\cellcolor[HTML]{402A70}\color{white}7.13,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{FDE725}0.27,\cellcolor[HTML]{3F3275}\color{white}6.62,\cellcolor[HTML]{38588B}\color{white}4.28E$-$01
$f_4^\alpha$,\cellcolor[HTML]{402A70}\color{white}0.73,\cellcolor[HTML]{3B528B}\color{white}3.96E$-$141,\cellcolor[HTML]{3F3275}\color{white}6.32,\cellcolor[HTML]{FDE725}0.27,\cellcolor[HTML]{FDE725}0.26,\cellcolor[HTML]{402A70}\color{white}7.16,\cellcolor[HTML]{365F8B}\color{white}4.44E$-$01
$f_4^\beta$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}4.54E$-$136,\cellcolor[HTML]{3F3275}\color{white}6.64,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{FDE725}0.30,\cellcolor[HTML]{3F3275}\color{white}6.47,\cellcolor[HTML]{2B788C}\color{white}5.11E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3F3275}\color{white}0.72,\cellcolor[HTML]{3B528B}\color{white}2.69E$-$126,\cellcolor[HTML]{3F3275}\color{white}6.33,\cellcolor[HTML]{FDE725}0.31,\cellcolor[HTML]{FDE725}0.32,\cellcolor[HTML]{3F3275}\color{white}6.66,\cellcolor[HTML]{2B788C}\color{white}5.11E$-$01
$f_5$,\cellcolor[HTML]{402A70}\color{white}0.74,\cellcolor[HTML]{3B528B}\color{white}5.02E$-$186,\cellcolor[HTML]{402A70}\color{white}7.24,\cellcolor[HTML]{FDE725}0.19,\cellcolor[HTML]{FDE725}0.20,\cellcolor[HTML]{40216A}\color{white}7.40,\cellcolor[HTML]{3B528B}\color{white}4.09E$-$01


==> tab86_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.40E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{440154}\color{white}1.06E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{3F3275}\color{white}2.70E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{3E3A7A}\color{white}3.09E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}3.88E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{3F3275}\color{white}2.71E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}5.10E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{402A70}\color{white}2.64E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.19E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{3F3275}\color{white}2.89E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{43095A}\color{white}1.40E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{40216A}\color{white}2.22E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{3F3275}\color{white}2.68E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{43095A}\color{white}1.32E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}4.25E$-$01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{440154}\color{white}9.99E$-$02


==> tab86_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{39A77B}1.65,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{3F3275}\color{white}2.66E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{38588B}\color{white}4.12E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.53E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{365F8B}\color{white}4.38E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.65E$-$01,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{FDE725}0.78,\cellcolor[HTML]{FDE725}0.76,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{3B528B}\color{white}3.99E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}7.54E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{3B528B}\color{white}4.00E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}5.12E$-$01,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{38588B}\color{white}4.22E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{3D4280}\color{white}3.30E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{3C4A85}\color{white}3.78E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{38588B}\color{white}4.12E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.06,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{3D4280}\color{white}3.27E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.03,\cellcolor[HTML]{FDE725}8.47E$-$01,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{52BE6A}1.35,\cellcolor[HTML]{3E3A7A}\color{white}3.08E$-$01


==> tab87_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{46B373}7.23E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.50E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}7.83E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{6ECC5C}8.14E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.83E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}7.89E$-$01
$f_3^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.81E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{6ECC5C}8.10E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.29E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{52BE6A}7.51E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.08E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}7.77E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.33E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{5EC962}8.02E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.23E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{2D9C84}6.50E$-$01


==> tab87_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.89E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}8.61E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{4CB86F}7.48E$-$01
$f_2^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}4.53E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{5EC962}8.06E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{6ECC5C}8.20E$-$01
$f_3^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.91E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{52BE6A}7.56E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.43E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}8.13E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.21E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{7ECF56}8.39E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.97E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{58C366}7.73E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.14E$-$01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{5EC962}7.91E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{6ECC5C}8.20E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.98E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{46B373}7.19E$-$01


==> tab88_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}1.64E$-$73,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{BDDB3D}9.17E$-$01
$f_2^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}8.71E$-$79,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{BDDB3D}9.12E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}4.61E$-$80,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{AED844}9.00E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}2.19E$-$96,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{7ECF56}8.48E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.55,\cellcolor[HTML]{3B528B}\color{white}1.96E$-$71,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.90,\cellcolor[HTML]{BDDB3D}9.17E$-$01
$f_3^\beta$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{3B528B}\color{white}6.18E$-$80,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.90,\cellcolor[HTML]{AED844}8.97E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.39E$-$92,\cellcolor[HTML]{316B8B}\color{white}3.11,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{6ECC5C}8.30E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}7.60E$-$76,\cellcolor[HTML]{2E728C}\color{white}2.93,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{BDDB3D}9.15E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}5.36E$-$87,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{AED844}9.00E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}2.89E$-$93,\cellcolor[HTML]{2E728C}\color{white}3.08,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{6ECC5C}8.29E$-$01
$f_5$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{3B528B}\color{white}8.36E$-$103,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{316B8B}\color{white}3.12,\cellcolor[HTML]{5EC962}8.04E$-$01


==> tab88_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{316B8B}\color{white}0.41,\cellcolor[HTML]{316B8B}\color{white}1.15E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{8ED250}8.54E$-$01
$f_2^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.41,\cellcolor[HTML]{2E728C}\color{white}2.00E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.70,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_2^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2B788C}\color{white}3.66E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.76,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_2^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.46,\cellcolor[HTML]{2E728C}\color{white}2.47E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{7ECF56}8.47E$-$01
$f_3^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{2B788C}\color{white}6.57E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{9ED54A}8.74E$-$01
$f_3^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2E728C}\color{white}2.63E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_3^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{316B8B}\color{white}3.53E$-$13,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{7ECF56}8.36E$-$01
$f_4^\alpha$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{297E8C}\color{white}1.32E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.66,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{8ED250}8.51E$-$01
$f_4^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2E728C}\color{white}2.16E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{8ED250}8.52E$-$01
$f_4^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{2E728C}\color{white}5.25E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{7ECF56}8.32E$-$01
$f_5$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{316B8B}\color{white}1.74E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{7ECF56}8.42E$-$01


==> tab89_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}6.90E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{46B373}7.15E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.05E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{39A77B}6.87E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{21918C}\color{white}6.00E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{46B373}7.17E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40AD77}6.91E$-$01
$f_3^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}4.86E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{2B788C}\color{white}5.28E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.73E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{46B373}7.18E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{39A77B}6.90E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{2B788C}\color{white}5.12E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}3.06E$-$01,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{3D4280}\color{white}3.54E$-$01


==> tab89_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.97E$-$01,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{52BE6A}1.38,\cellcolor[HTML]{46B373}7.26E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.37E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{46B373}7.27E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.93E$-$01,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{33A27F}6.67E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.86E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{4CB86F}7.37E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{2D9C84}6.49E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.22E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_4^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{2D9C84}6.49E$-$01
$f_5$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}3.57E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{21918C}\color{white}5.99E$-$01


==> tab8_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.05E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{58C366}7.76E$-$01
$f_2^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}4.21E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.83E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.26E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}7.10E$-$01
$f_3^\alpha$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}7.65E$-$01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{52BE6A}7.67E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.27E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{2D9C84}6.50E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{52BE6A}7.70E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.38E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_4^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{33A27F}6.68E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.25E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{3C4A85}\color{white}3.82E$-$01


==> tab8_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.86E$-$01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}7.88E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.50E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{5EC962}8.01E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.90E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{58C366}7.82E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}8.20E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{5EC962}8.01E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}3.08E$-$01,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{58C366}7.83E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}7.89E$-$01,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{40AD77}6.98E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.66E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{5EC962}7.94E$-$01
$f_4^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{58C366}7.71E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.49E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{46B373}7.10E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.81E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{21918C}\color{white}5.91E$-$01


==> tab90_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{248B8C}\color{white}0.32,\cellcolor[HTML]{297E8C}\color{white}1.42E$-$07,\cellcolor[HTML]{46B373}1.48,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{46B373}1.50,\cellcolor[HTML]{5EC962}8.04E$-$01
$f_2^\alpha$,\cellcolor[HTML]{21918C}\color{white}0.31,\cellcolor[HTML]{297E8C}\color{white}6.35E$-$08,\cellcolor[HTML]{46B373}1.51,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}1.56,\cellcolor[HTML]{6ECC5C}8.13E$-$01
$f_2^\beta$,\cellcolor[HTML]{248B8C}\color{white}0.31,\cellcolor[HTML]{297E8C}\color{white}3.73E$-$08,\cellcolor[HTML]{4CB86F}1.47,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{46B373}1.53,\cellcolor[HTML]{5EC962}7.99E$-$01
$f_2^\gamma$,\cellcolor[HTML]{21918C}\color{white}0.31,\cellcolor[HTML]{2B788C}\color{white}3.91E$-$10,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{46B373}1.49,\cellcolor[HTML]{4CB86F}7.46E$-$01
$f_3^\alpha$,\cellcolor[HTML]{248B8C}\color{white}0.31,\cellcolor[HTML]{2B788C}\color{white}1.37E$-$09,\cellcolor[HTML]{46B373}1.48,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{4CB86F}1.47,\cellcolor[HTML]{6ECC5C}8.16E$-$01
$f_3^\beta$,\cellcolor[HTML]{248B8C}\color{white}0.32,\cellcolor[HTML]{2B788C}\color{white}7.73E$-$10,\cellcolor[HTML]{46B373}1.54,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{46B373}1.51,\cellcolor[HTML]{5EC962}8.05E$-$01
$f_3^\gamma$,\cellcolor[HTML]{248B8C}\color{white}0.32,\cellcolor[HTML]{2B788C}\color{white}4.46E$-$09,\cellcolor[HTML]{4CB86F}1.47,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{4CB86F}1.44,\cellcolor[HTML]{46B373}7.20E$-$01
$f_4^\alpha$,\cellcolor[HTML]{248B8C}\color{white}0.33,\cellcolor[HTML]{297E8C}\color{white}3.45E$-$08,\cellcolor[HTML]{46B373}1.56,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{46B373}1.53,\cellcolor[HTML]{6ECC5C}8.21E$-$01
$f_4^\beta$,\cellcolor[HTML]{248B8C}\color{white}0.32,\cellcolor[HTML]{2B788C}\color{white}1.22E$-$09,\cellcolor[HTML]{46B373}1.51,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{46B373}1.48,\cellcolor[HTML]{5EC962}8.03E$-$01
$f_4^\gamma$,\cellcolor[HTML]{248B8C}\color{white}0.32,\cellcolor[HTML]{297E8C}\color{white}9.39E$-$08,\cellcolor[HTML]{46B373}1.48,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{46B373}1.48,\cellcolor[HTML]{46B373}7.23E$-$01
$f_5$,\cellcolor[HTML]{248B8C}\color{white}0.31,\cellcolor[HTML]{2B788C}\color{white}9.97E$-$09,\cellcolor[HTML]{4CB86F}1.45,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{4CB86F}1.41,\cellcolor[HTML]{33A27F}6.56E$-$01


==> tab90_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{FDE725}1.43E$-$01,\cellcolor[HTML]{40AD77}1.63,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{39A77B}1.68,\cellcolor[HTML]{5EC962}8.09E$-$01
$f_2^\alpha$,\cellcolor[HTML]{21918C}\color{white}0.31,\cellcolor[HTML]{FDE725}5.04E$-$01,\cellcolor[HTML]{46B373}1.48,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{40AD77}1.60,\cellcolor[HTML]{7ECF56}8.33E$-$01
$f_2^\beta$,\cellcolor[HTML]{39A77B}0.26,\cellcolor[HTML]{AED844}7.27E$-$02,\cellcolor[HTML]{33A27F}1.76,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{39A77B}1.70,\cellcolor[HTML]{5EC962}8.00E$-$01
$f_2^\gamma$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{FDE725}1.99E$-$01,\cellcolor[HTML]{40AD77}1.63,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{39A77B}1.71,\cellcolor[HTML]{58C366}7.82E$-$01
$f_3^\alpha$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{AED844}7.11E$-$02,\cellcolor[HTML]{39A77B}1.72,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{40AD77}1.59,\cellcolor[HTML]{6ECC5C}8.25E$-$01
$f_3^\beta$,\cellcolor[HTML]{21918C}\color{white}0.30,\cellcolor[HTML]{FDE725}1.62E$-$01,\cellcolor[HTML]{40AD77}1.64,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{40AD77}1.58,\cellcolor[HTML]{6ECC5C}8.26E$-$01
$f_3^\gamma$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{52BE6A}3.51E$-$02,\cellcolor[HTML]{33A27F}1.74,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{40AD77}1.62,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_4^\alpha$,\cellcolor[HTML]{248B8C}\color{white}0.31,\cellcolor[HTML]{52BE6A}3.40E$-$02,\cellcolor[HTML]{46B373}1.52,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{40AD77}1.56,\cellcolor[HTML]{6ECC5C}8.21E$-$01
$f_4^\beta$,\cellcolor[HTML]{21918C}\color{white}0.30,\cellcolor[HTML]{FDE725}1.35E$-$01,\cellcolor[HTML]{40AD77}1.62,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40AD77}1.61,\cellcolor[HTML]{6ECC5C}8.10E$-$01
$f_4^\gamma$,\cellcolor[HTML]{279788}0.29,\cellcolor[HTML]{FDE725}1.66E$-$01,\cellcolor[HTML]{40AD77}1.59,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{39A77B}1.66,\cellcolor[HTML]{58C366}7.78E$-$01
$f_5$,\cellcolor[HTML]{2D9C84}0.28,\cellcolor[HTML]{FDE725}2.42E$-$01,\cellcolor[HTML]{40AD77}1.61,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{33A27F}1.75,\cellcolor[HTML]{4CB86F}7.41E$-$01


==> tab91_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}7.79E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{58C366}7.74E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.02E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{4CB86F}7.47E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{46B373}7.15E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.94E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.50E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{46B373}7.28E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}5.65E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{4CB86F}7.47E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{46B373}7.22E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.55E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.43E$-$01


==> tab91_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{8ED250}0.17,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{58C366}7.78E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{58C366}7.87E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{52BE6A}7.55E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{4CB86F}7.41E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{58C366}7.82E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.19E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{58C366}7.79E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.55E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{4CB86F}7.36E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}7.83E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}9.78E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{52BE6A}7.70E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.89E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{58C366}7.74E$-$01


==> tab92_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{26848C}\color{white}0.33,\cellcolor[HTML]{3B528B}\color{white}5.02E$-$24,\cellcolor[HTML]{248B8C}\color{white}2.16,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{21918C}\color{white}2.04,\cellcolor[HTML]{440154}\color{white}8.48E$-$02
$f_2^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{3B528B}\color{white}7.24E$-$45,\cellcolor[HTML]{26848C}\color{white}2.45,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{26848C}\color{white}2.46,\cellcolor[HTML]{411965}\color{white}2.01E$-$01
$f_2^\beta$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{3B528B}\color{white}5.00E$-$49,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{411965}\color{white}1.89E$-$01
$f_2^\gamma$,\cellcolor[HTML]{365F8B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}1.51E$-$61,\cellcolor[HTML]{297E8C}\color{white}2.61,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{411965}\color{white}1.89E$-$01
$f_3^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}4.11E$-$46,\cellcolor[HTML]{26848C}\color{white}2.39,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{26848C}\color{white}2.46,\cellcolor[HTML]{411965}\color{white}2.01E$-$01
$f_3^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{3B528B}\color{white}1.27E$-$52,\cellcolor[HTML]{297E8C}\color{white}2.55,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{297E8C}\color{white}2.55,\cellcolor[HTML]{411965}\color{white}1.91E$-$01
$f_3^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}6.46E$-$56,\cellcolor[HTML]{297E8C}\color{white}2.62,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{411965}\color{white}1.88E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{3B528B}\color{white}1.55E$-$34,\cellcolor[HTML]{26848C}\color{white}2.30,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{26848C}\color{white}2.42,\cellcolor[HTML]{411965}\color{white}1.88E$-$01
$f_4^\beta$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}2.48E$-$55,\cellcolor[HTML]{297E8C}\color{white}2.60,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{411965}\color{white}1.94E$-$01
$f_4^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}4.79E$-$59,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{297E8C}\color{white}2.63,\cellcolor[HTML]{411965}\color{white}1.85E$-$01
$f_5$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}1.43E$-$65,\cellcolor[HTML]{297E8C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{411965}\color{white}1.86E$-$01


==> tab92_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{297E8C}\color{white}0.36,\cellcolor[HTML]{26848C}\color{white}1.15E$-$05,\cellcolor[HTML]{26848C}\color{white}2.50,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{26848C}\color{white}2.33,\cellcolor[HTML]{42115F}\color{white}1.55E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{2B788C}\color{white}8.70E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_2^\beta$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{316B8B}\color{white}1.64E$-$13,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{46B373}7.20E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{365F8B}\color{white}2.26E$-$16,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{40AD77}7.00E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.57,\cellcolor[HTML]{297E8C}\color{white}1.90E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.60,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{297E8C}\color{white}2.53,\cellcolor[HTML]{46B373}7.22E$-$01
$f_3^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{316B8B}\color{white}4.62E$-$12,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{46B373}7.23E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.55,\cellcolor[HTML]{440154}\color{white}4.65E$-$19,\cellcolor[HTML]{316B8B}\color{white}3.21,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.82,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{39A77B}6.90E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{297E8C}\color{white}6.84E$-$08,\cellcolor[HTML]{2B788C}\color{white}2.71,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{26848C}\color{white}2.45,\cellcolor[HTML]{46B373}7.24E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{316B8B}\color{white}3.00E$-$13,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{46B373}7.26E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.56,\cellcolor[HTML]{38588B}\color{white}2.86E$-$18,\cellcolor[HTML]{316B8B}\color{white}3.14,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{2E728C}\color{white}3.07,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_5$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{33658B}\color{white}2.76E$-$14,\cellcolor[HTML]{316B8B}\color{white}3.19,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{316B8B}\color{white}3.16,\cellcolor[HTML]{39A77B}6.84E$-$01


==> tab93_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{46B373}7.15E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{39A77B}6.79E$-$01
$f_2^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{21918C}\color{white}6.01E$-$01
$f_3^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{46B373}7.19E$-$01
$f_3^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.69E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_3^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{248B8C}\color{white}5.74E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{46B373}7.21E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.17E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_4^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}6.09E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{297E8C}\color{white}5.39E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}8.83E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{3B528B}\color{white}4.02E$-$01


==> tab93_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.54E$-$01,\cellcolor[HTML]{FDE725}0.79,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.45E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_2^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.75E$-$01,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{39A77B}6.84E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{4CB86F}7.50E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}9.60E$-$01,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{46B373}7.29E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}8.41E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{39A77B}6.87E$-$01
$f_4^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.75E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{52BE6A}7.52E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{4CB86F}7.31E$-$01
$f_4^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}4.71E$-$01,\cellcolor[HTML]{52BE6A}1.34,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{33A27F}6.61E$-$01
$f_5$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.70E$-$01,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{248B8C}\color{white}5.76E$-$01


==> tab94_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{40AD77}6.98E$-$01
$f_2^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.82E$-$01,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.04E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{21918C}\color{white}5.97E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}4.89E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{316B8B}\color{white}4.89E$-$01
$f_3^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{40AD77}6.95E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}3.37E$-$01,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{33A27F}6.65E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.09E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{33658B}\color{white}4.64E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.09,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{40AD77}6.97E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.89E$-$01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{39A77B}6.86E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.78E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{39A77B}6.71E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}5.82E$-$01,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{248B8C}\color{white}5.82E$-$01


==> tab94_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.07,\cellcolor[HTML]{FDE725}8.54E$-$01,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{46B373}7.26E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{4CB86F}7.35E$-$01
$f_2^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.33E$-$01,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{40AD77}6.91E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.32,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{2D9C84}6.45E$-$01
$f_3^\alpha$,\cellcolor[HTML]{8ED250}0.17,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{46B373}7.27E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{46B373}7.18E$-$01
$f_3^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}5.85E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{2D9C84}6.49E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.47E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{4CB86F}7.32E$-$01
$f_4^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}6.86E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{46B373}7.22E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{46B373}7.17E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.70E$-$01,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{39A77B}6.79E$-$01


==> tab95_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}4.11E$-$01,\cellcolor[HTML]{58C366}1.30,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{440154}\color{white}1.11E$-$01
$f_2^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.18E$-$01,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{3C4A85}\color{white}3.77E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{365F8B}\color{white}4.50E$-$01
$f_2^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{3C4A85}\color{white}3.74E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}5.90E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{3B528B}\color{white}4.03E$-$01
$f_3^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{3D4280}\color{white}3.53E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{5EC962}1.19,\cellcolor[HTML]{402A70}\color{white}2.35E$-$01
$f_4^\alpha$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.71E$-$01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{3C4A85}\color{white}3.78E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.18E$-$01,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{3E3A7A}\color{white}3.12E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{402A70}\color{white}2.55E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}4.81E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{3B528B}\color{white}3.98E$-$01


==> tab95_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{9ED54A}1.13,\cellcolor[HTML]{3F3275}\color{white}2.73E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{2B788C}\color{white}5.25E$-$01
$f_2^\beta$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}7.59E$-$01,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{21918C}\color{white}6.09E$-$01
$f_2^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{248B8C}\color{white}5.86E$-$01
$f_3^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}8.69E$-$01,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{297E8C}\color{white}5.35E$-$01
$f_3^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}5.27E$-$01,\cellcolor[HTML]{40AD77}1.58,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{2B788C}\color{white}5.16E$-$01
$f_3^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{58C366}1.29,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{316B8B}\color{white}4.70E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}3.48E$-$01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{2B788C}\color{white}5.29E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}3.39E$-$01,\cellcolor[HTML]{52BE6A}1.37,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2E728C}\color{white}4.94E$-$01
$f_4^\gamma$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.41E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{2E728C}\color{white}5.00E$-$01
$f_5$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{33A27F}6.56E$-$01


==> tab96_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.58E$-$01,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}7.78E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{58C366}7.71E$-$01
$f_2^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}7.79E$-$01,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{4CB86F}7.50E$-$01
$f_2^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{40AD77}7.07E$-$01
$f_3^\alpha$,\cellcolor[HTML]{8ED250}0.17,\cellcolor[HTML]{FDE725}4.41E$-$01,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{58C366}7.73E$-$01
$f_3^\beta$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_3^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}6.36E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{39A77B}6.76E$-$01
$f_4^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}9.96E$-$01,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{58C366}7.83E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.80E$-$01,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{58C366}7.70E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.04E$-$01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{39A77B}6.86E$-$01
$f_5$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}8.70E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{316B8B}\color{white}4.81E$-$01


==> tab96_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.24,\cellcolor[HTML]{58C366}7.79E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.23,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{58C366}7.83E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{5EC962}1.22,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{58C366}7.80E$-$01
$f_2^\gamma$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}4.62E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_3^\alpha$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{58C366}7.89E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}8.66E$-$01,\cellcolor[HTML]{7ECF56}1.17,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{5EC962}7.98E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.15E$-$01,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{4CB86F}7.33E$-$01
$f_4^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{58C366}7.85E$-$01
$f_4^\beta$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{58C366}7.89E$-$01
$f_4^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}6.10E$-$01,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{8ED250}1.14,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}2.43E$-$01,\cellcolor[HTML]{52BE6A}1.33,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.28,\cellcolor[HTML]{39A77B}6.74E$-$01


==> tab97_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{33658B}\color{white}0.45,\cellcolor[HTML]{3B528B}\color{white}1.09E$-$66,\cellcolor[HTML]{297E8C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{2B788C}\color{white}2.75,\cellcolor[HTML]{52BE6A}7.51E$-$01
$f_2^\alpha$,\cellcolor[HTML]{365F8B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}9.28E$-$62,\cellcolor[HTML]{2B788C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{58C366}7.88E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}4.36E$-$72,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{6ECC5C}8.24E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}1.42E$-$81,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{7ECF56}8.43E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}1.18E$-$83,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{5EC962}7.96E$-$01
$f_3^\beta$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}6.96E$-$77,\cellcolor[HTML]{2E728C}\color{white}2.90,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{7ECF56}8.38E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}1.30E$-$83,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{8ED250}8.69E$-$01
$f_4^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{3B528B}\color{white}9.32E$-$63,\cellcolor[HTML]{2B788C}\color{white}2.82,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{58C366}7.88E$-$01
$f_4^\beta$,\cellcolor[HTML]{38588B}\color{white}0.47,\cellcolor[HTML]{3B528B}\color{white}6.21E$-$73,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{7ECF56}8.41E$-$01
$f_4^\gamma$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{3B528B}\color{white}1.77E$-$77,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{8ED250}8.64E$-$01
$f_5$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}6.24E$-$94,\cellcolor[HTML]{2E728C}\color{white}2.98,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{9ED54A}8.77E$-$01


==> tab97_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2B788C}\color{white}3.73E$-$10,\cellcolor[HTML]{26848C}\color{white}2.45,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2B788C}\color{white}2.70,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{2E728C}\color{white}9.80E$-$11,\cellcolor[HTML]{297E8C}\color{white}2.60,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{8ED250}8.60E$-$01
$f_2^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2E728C}\color{white}1.94E$-$11,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{2B788C}\color{white}2.87,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_2^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2E728C}\color{white}8.09E$-$11,\cellcolor[HTML]{297E8C}\color{white}2.69,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2B788C}\color{white}2.72,\cellcolor[HTML]{8ED250}8.51E$-$01
$f_3^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.49,\cellcolor[HTML]{297E8C}\color{white}3.83E$-$07,\cellcolor[HTML]{297E8C}\color{white}2.65,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{297E8C}\color{white}2.57,\cellcolor[HTML]{8ED250}8.53E$-$01
$f_3^\beta$,\cellcolor[HTML]{2B788C}\color{white}0.37,\cellcolor[HTML]{2B788C}\color{white}3.41E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{297E8C}\color{white}2.60,\cellcolor[HTML]{8ED250}8.55E$-$01
$f_3^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2E728C}\color{white}2.64E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{8ED250}8.61E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2B788C}\color{white}6.95E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.70,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{297E8C}\color{white}2.59,\cellcolor[HTML]{8ED250}8.57E$-$01
$f_4^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{2B788C}\color{white}2.37E$-$09,\cellcolor[HTML]{297E8C}\color{white}2.58,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{7ECF56}8.48E$-$01
$f_4^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{2B788C}\color{white}1.36E$-$09,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{2B788C}\color{white}2.79,\cellcolor[HTML]{8ED250}8.59E$-$01
$f_5$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{2B788C}\color{white}4.22E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{2B788C}\color{white}2.78,\cellcolor[HTML]{8ED250}8.54E$-$01


==> tab98_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}3.63E$-$01,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{40AD77}6.92E$-$01
$f_2^\alpha$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{9ED54A}1.11,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}8.07E$-$01
$f_2^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.20E$-$01,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{BDDB3D}1.07,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{5EC962}8.06E$-$01
$f_2^\gamma$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}9.76E$-$01,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{40AD77}6.99E$-$01
$f_3^\alpha$,\cellcolor[HTML]{9ED54A}0.16,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{EDE42B}1.02,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{AED844}1.09,\cellcolor[HTML]{5EC962}8.05E$-$01
$f_3^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}9.96E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{5EC962}7.96E$-$01
$f_3^\gamma$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{EDE42B}1.03,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{40AD77}6.93E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}9.06E$-$01,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{5EC962}8.05E$-$01
$f_4^\beta$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{5EC962}7.98E$-$01
$f_4^\gamma$,\cellcolor[HTML]{AED844}0.15,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.17,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{39A77B}6.72E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}6.77E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{5EC962}1.21,\cellcolor[HTML]{316B8B}\color{white}4.80E$-$01


==> tab98_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{FDE725}0.04,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{CDDE37}1.05,\cellcolor[HTML]{46B373}7.27E$-$01
$f_2^\alpha$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{DDE131}1.04,\cellcolor[HTML]{CDDE37}1.06,\cellcolor[HTML]{DDE131}1.05,\cellcolor[HTML]{AED844}1.10,\cellcolor[HTML]{6ECC5C}8.16E$-$01
$f_2^\beta$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}6.29E$-$01,\cellcolor[HTML]{58C366}1.25,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{6ECC5C}8.17E$-$01
$f_2^\gamma$,\cellcolor[HTML]{DDE131}0.12,\cellcolor[HTML]{FDE725}9.77E$-$01,\cellcolor[HTML]{5EC962}1.24,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{52BE6A}7.60E$-$01
$f_3^\alpha$,\cellcolor[HTML]{FDE725}0.10,\cellcolor[HTML]{FDE725}8.77E$-$01,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{58C366}1.27,\cellcolor[HTML]{5EC962}8.08E$-$01
$f_3^\beta$,\cellcolor[HTML]{FDE725}0.08,\cellcolor[HTML]{FDE725}9.55E$-$01,\cellcolor[HTML]{7ECF56}1.15,\cellcolor[HTML]{CDDE37}1.07,\cellcolor[HTML]{FDE725}1.00,\cellcolor[HTML]{8ED250}1.13,\cellcolor[HTML]{6ECC5C}8.15E$-$01
$f_3^\gamma$,\cellcolor[HTML]{EDE42B}0.11,\cellcolor[HTML]{FDE725}9.93E$-$01,\cellcolor[HTML]{7ECF56}1.16,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{BDDB3D}1.08,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_4^\alpha$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{8ED250}1.15,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{FDE725}0.98,\cellcolor[HTML]{9ED54A}1.12,\cellcolor[HTML]{6ECC5C}8.21E$-$01
$f_4^\beta$,\cellcolor[HTML]{FDE725}0.09,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{AED844}1.11,\cellcolor[HTML]{FDE725}1.01,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{6ECC5C}1.19,\cellcolor[HTML]{5EC962}8.07E$-$01
$f_4^\gamma$,\cellcolor[HTML]{CDDE37}0.13,\cellcolor[HTML]{FDE725}1.00E+00,\cellcolor[HTML]{6ECC5C}1.18,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{EDE42B}1.01,\cellcolor[HTML]{58C366}1.31,\cellcolor[HTML]{4CB86F}7.49E$-$01
$f_5$,\cellcolor[HTML]{BDDB3D}0.14,\cellcolor[HTML]{FDE725}2.41E$-$01,\cellcolor[HTML]{5EC962}1.20,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.97,\cellcolor[HTML]{52BE6A}1.32,\cellcolor[HTML]{46B373}7.14E$-$01


==> tab99_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{3B528B}\color{white}1.14E$-$33,\cellcolor[HTML]{26848C}\color{white}2.32,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{248B8C}\color{white}2.28,\cellcolor[HTML]{52BE6A}7.64E$-$01
$f_2^\alpha$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{3B528B}\color{white}1.45E$-$34,\cellcolor[HTML]{248B8C}\color{white}2.30,\cellcolor[HTML]{FDE725}0.92,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{26848C}\color{white}2.30,\cellcolor[HTML]{52BE6A}7.65E$-$01
$f_2^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{3B528B}\color{white}2.12E$-$37,\cellcolor[HTML]{248B8C}\color{white}2.24,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{26848C}\color{white}2.31,\cellcolor[HTML]{52BE6A}7.59E$-$01
$f_2^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{3B528B}\color{white}6.14E$-$38,\cellcolor[HTML]{26848C}\color{white}2.35,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{26848C}\color{white}2.37,\cellcolor[HTML]{33A27F}6.59E$-$01
$f_3^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.38,\cellcolor[HTML]{3B528B}\color{white}4.71E$-$32,\cellcolor[HTML]{248B8C}\color{white}2.27,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{248B8C}\color{white}2.29,\cellcolor[HTML]{52BE6A}7.63E$-$01
$f_3^\beta$,\cellcolor[HTML]{297E8C}\color{white}0.37,\cellcolor[HTML]{3B528B}\color{white}2.23E$-$30,\cellcolor[HTML]{248B8C}\color{white}2.29,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{FDE725}0.94,\cellcolor[HTML]{248B8C}\color{white}2.27,\cellcolor[HTML]{4CB86F}7.43E$-$01
$f_3^\gamma$,\cellcolor[HTML]{2B788C}\color{white}0.39,\cellcolor[HTML]{3B528B}\color{white}1.14E$-$34,\cellcolor[HTML]{26848C}\color{white}2.45,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{26848C}\color{white}2.41,\cellcolor[HTML]{279788}6.26E$-$01
$f_4^\alpha$,\cellcolor[HTML]{2B788C}\color{white}0.37,\cellcolor[HTML]{3B528B}\color{white}3.96E$-$30,\cellcolor[HTML]{248B8C}\color{white}2.26,\cellcolor[HTML]{FDE725}0.95,\cellcolor[HTML]{FDE725}0.96,\cellcolor[HTML]{248B8C}\color{white}2.26,\cellcolor[HTML]{52BE6A}7.61E$-$01
$f_4^\beta$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}5.03E$-$35,\cellcolor[HTML]{26848C}\color{white}2.32,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{FDE725}0.93,\cellcolor[HTML]{26848C}\color{white}2.30,\cellcolor[HTML]{52BE6A}7.50E$-$01
$f_4^\gamma$,\cellcolor[HTML]{2E728C}\color{white}0.40,\cellcolor[HTML]{3B528B}\color{white}1.51E$-$46,\cellcolor[HTML]{26848C}\color{white}2.36,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{26848C}\color{white}2.34,\cellcolor[HTML]{33A27F}6.52E$-$01
$f_5$,\cellcolor[HTML]{2E728C}\color{white}0.39,\cellcolor[HTML]{3B528B}\color{white}1.98E$-$40,\cellcolor[HTML]{26848C}\color{white}2.42,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{26848C}\color{white}2.38,\cellcolor[HTML]{2D9C84}6.41E$-$01


==> tab99_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3E3A7A}\color{white}0.65,\cellcolor[HTML]{3B528B}\color{white}2.23E$-$25,\cellcolor[HTML]{33658B}\color{white}3.47,\cellcolor[HTML]{FDE725}0.80,\cellcolor[HTML]{FDE725}0.66,\cellcolor[HTML]{33658B}\color{white}3.39,\cellcolor[HTML]{46B373}7.21E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.53,\cellcolor[HTML]{3D4280}\color{white}8.43E$-$20,\cellcolor[HTML]{33658B}\color{white}3.40,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{316B8B}\color{white}3.29,\cellcolor[HTML]{4CB86F}7.30E$-$01
$f_2^\beta$,\cellcolor[HTML]{3D4280}\color{white}0.60,\cellcolor[HTML]{3C4A85}\color{white}6.27E$-$20,\cellcolor[HTML]{316B8B}\color{white}3.25,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.65,\cellcolor[HTML]{33658B}\color{white}3.48,\cellcolor[HTML]{46B373}7.21E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3E3A7A}\color{white}0.66,\cellcolor[HTML]{3B528B}\color{white}1.33E$-$25,\cellcolor[HTML]{33658B}\color{white}3.48,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{33658B}\color{white}3.45,\cellcolor[HTML]{39A77B}6.89E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}2.92E$-$22,\cellcolor[HTML]{33658B}\color{white}3.41,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{33658B}\color{white}3.33,\cellcolor[HTML]{46B373}7.28E$-$01
$f_3^\beta$,\cellcolor[HTML]{3C4A85}\color{white}0.55,\cellcolor[HTML]{365F8B}\color{white}4.00E$-$17,\cellcolor[HTML]{33658B}\color{white}3.42,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{33658B}\color{white}3.36,\cellcolor[HTML]{46B373}7.25E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3D4280}\color{white}0.61,\cellcolor[HTML]{3B528B}\color{white}3.52E$-$25,\cellcolor[HTML]{33658B}\color{white}3.49,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{33658B}\color{white}3.48,\cellcolor[HTML]{40AD77}6.93E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3D4280}\color{white}0.60,\cellcolor[HTML]{3B528B}\color{white}1.51E$-$22,\cellcolor[HTML]{33658B}\color{white}3.39,\cellcolor[HTML]{FDE725}0.62,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{33658B}\color{white}3.44,\cellcolor[HTML]{46B373}7.30E$-$01
$f_4^\beta$,\cellcolor[HTML]{3E3A7A}\color{white}0.63,\cellcolor[HTML]{3B528B}\color{white}9.03E$-$24,\cellcolor[HTML]{33658B}\color{white}3.45,\cellcolor[HTML]{FDE725}0.64,\cellcolor[HTML]{FDE725}0.63,\cellcolor[HTML]{33658B}\color{white}3.41,\cellcolor[HTML]{46B373}7.24E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3D4280}\color{white}0.62,\cellcolor[HTML]{3B528B}\color{white}2.45E$-$26,\cellcolor[HTML]{33658B}\color{white}3.47,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{33658B}\color{white}3.43,\cellcolor[HTML]{40AD77}7.07E$-$01
$f_5$,\cellcolor[HTML]{3D4280}\color{white}0.59,\cellcolor[HTML]{3B528B}\color{white}1.07E$-$24,\cellcolor[HTML]{33658B}\color{white}3.46,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{FDE725}0.61,\cellcolor[HTML]{365F8B}\color{white}3.51,\cellcolor[HTML]{46B373}7.25E$-$01


==> tab9_d10.csv <==
$d=10$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{3B528B}\color{white}0.50,\cellcolor[HTML]{3B528B}\color{white}1.68E$-$89,\cellcolor[HTML]{2E728C}\color{white}3.10,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{21918C}\color{white}6.06E$-$01
$f_2^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}3.02E$-$95,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{CDDE37}9.43E$-$01
$f_2^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.51,\cellcolor[HTML]{3B528B}\color{white}4.61E$-$88,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.91,\cellcolor[HTML]{2E728C}\color{white}3.03,\cellcolor[HTML]{CDDE37}9.34E$-$01
$f_2^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}2.26E$-$96,\cellcolor[HTML]{2E728C}\color{white}3.05,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.09,\cellcolor[HTML]{BDDB3D}9.19E$-$01
$f_3^\alpha$,\cellcolor[HTML]{3C4A85}\color{white}0.54,\cellcolor[HTML]{3B528B}\color{white}5.03E$-$83,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{CDDE37}9.41E$-$01
$f_3^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}1.14E$-$94,\cellcolor[HTML]{2E728C}\color{white}3.02,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.01,\cellcolor[HTML]{CDDE37}9.37E$-$01
$f_3^\gamma$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}1.44E$-$103,\cellcolor[HTML]{316B8B}\color{white}3.10,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{316B8B}\color{white}3.11,\cellcolor[HTML]{AED844}8.94E$-$01
$f_4^\alpha$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}2.40E$-$94,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{CDDE37}9.47E$-$01
$f_4^\beta$,\cellcolor[HTML]{3B528B}\color{white}0.52,\cellcolor[HTML]{3B528B}\color{white}4.73E$-$92,\cellcolor[HTML]{2E728C}\color{white}3.00,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.04,\cellcolor[HTML]{CDDE37}9.40E$-$01
$f_4^\gamma$,\cellcolor[HTML]{3C4A85}\color{white}0.56,\cellcolor[HTML]{3B528B}\color{white}2.28E$-$109,\cellcolor[HTML]{316B8B}\color{white}3.14,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.90,\cellcolor[HTML]{2E728C}\color{white}3.06,\cellcolor[HTML]{AED844}9.08E$-$01
$f_5$,\cellcolor[HTML]{3C4A85}\color{white}0.55,\cellcolor[HTML]{3B528B}\color{white}2.86E$-$116,\cellcolor[HTML]{316B8B}\color{white}3.22,\cellcolor[HTML]{FDE725}0.81,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{316B8B}\color{white}3.21,\cellcolor[HTML]{9ED54A}8.83E$-$01


==> tab9_d2.csv <==
$d=2$,$\text{BIAS}_\text{rej}$,Chi2 $p$-value,$\text{binsize}_B^L$,$\text{binsize}_C^L$,$\text{binsize}_C^R$,$\text{binsize}_B^R$,CEI
$f_1$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{2E728C}\color{white}2.87E$-$10,\cellcolor[HTML]{297E8C}\color{white}2.68,\cellcolor[HTML]{DDE131}1.03,\cellcolor[HTML]{FDE725}0.99,\cellcolor[HTML]{2E728C}\color{white}2.91,\cellcolor[HTML]{52BE6A}7.68E$-$01
$f_2^\alpha$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{2E728C}\color{white}2.23E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.80,\cellcolor[HTML]{FDE725}0.89,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2B788C}\color{white}2.84,\cellcolor[HTML]{8ED250}8.54E$-$01
$f_2^\beta$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{316B8B}\color{white}3.65E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2B788C}\color{white}2.83,\cellcolor[HTML]{8ED250}8.55E$-$01
$f_2^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.43,\cellcolor[HTML]{316B8B}\color{white}4.58E$-$12,\cellcolor[HTML]{2E728C}\color{white}2.92,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{8ED250}8.60E$-$01
$f_3^\alpha$,\cellcolor[HTML]{38588B}\color{white}0.48,\cellcolor[HTML]{2E728C}\color{white}1.44E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.77,\cellcolor[HTML]{FDE725}0.83,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.94,\cellcolor[HTML]{8ED250}8.55E$-$01
$f_3^\beta$,\cellcolor[HTML]{365F8B}\color{white}0.45,\cellcolor[HTML]{316B8B}\color{white}5.68E$-$13,\cellcolor[HTML]{2B788C}\color{white}2.86,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.81,\cellcolor[HTML]{8ED250}8.56E$-$01
$f_3^\gamma$,\cellcolor[HTML]{316B8B}\color{white}0.42,\cellcolor[HTML]{316B8B}\color{white}1.30E$-$12,\cellcolor[HTML]{2B788C}\color{white}2.85,\cellcolor[HTML]{FDE725}0.85,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.99,\cellcolor[HTML]{7ECF56}8.47E$-$01
$f_4^\alpha$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{2E728C}\color{white}2.54E$-$10,\cellcolor[HTML]{2B788C}\color{white}2.73,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{2E728C}\color{white}2.95,\cellcolor[HTML]{8ED250}8.66E$-$01
$f_4^\beta$,\cellcolor[HTML]{316B8B}\color{white}0.41,\cellcolor[HTML]{2E728C}\color{white}1.80E$-$10,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{FDE725}0.88,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.74,\cellcolor[HTML]{8ED250}8.62E$-$01
$f_4^\gamma$,\cellcolor[HTML]{33658B}\color{white}0.44,\cellcolor[HTML]{2E728C}\color{white}1.77E$-$11,\cellcolor[HTML]{2B788C}\color{white}2.88,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{FDE725}0.87,\cellcolor[HTML]{2B788C}\color{white}2.89,\cellcolor[HTML]{8ED250}8.62E$-$01
$f_5$,\cellcolor[HTML]{316B8B}\color{white}0.43,\cellcolor[HTML]{316B8B}\color{white}3.83E$-$12,\cellcolor[HTML]{2E728C}\color{white}2.96,\cellcolor[HTML]{FDE725}0.84,\cellcolor[HTML]{FDE725}0.86,\cellcolor[HTML]{2E728C}\color{white}2.97,\cellcolor[HTML]{8ED250}8.60E$-$01

